Numerical investigation of agent controlled pedestrian dynamics using a structure preserving finite volume scheme

We provide a numerical realisation of an optimal control problem for pedestrian motion with agents that was analysed in Herzog, Pietschmann, Winkler: "Optimal Control of Hughes' Model for Pedestrian Flow via Local Attraction.", arXiv 2011.03580, 2020. The model consists of a regularized variant of Hughes' model for pedestrian dynamics coupled to ordinary differential equations that describe the motion of agents which are able to influence the crowd via attractive forces. We devise a finite volume scheme that preserves the box constraints that are inherent in the model and discuss some of its properties. We apply our scheme to an objective functional tailored to the case of an evacuation scenario. Finally, numerical simulations for several practically relevant geometries are performed.

==> experiment_2_agents/control.csv <==
 Ag_x_0 Ag_y_0 Ag_mag_0 Ag_int_0 Ag_x_1 Ag_y_1 Ag_mag_1 Ag_int_1 Ag_x_2 Ag_y_2 Ag_mag_2 Ag_int_2
 0.3850140401191851 -0.922211954032952 0.9993551417039755 0.009705529131526268 0.9964904611747425 -0.07918063562897949 0.9996313381796612 0.0 0.41629397574853194 0.5057775672054153 0.655066120122807 0.0
 0.38491369056644376 -0.9229525723538129 1.0 0.01959173480640762 0.9968510679631801 -0.07929658441993018 0.9999999999999999 0.0 0.41595366082454943 0.5062774532347836 0.65523607013598 0.0
 0.383002565544881 -0.923747278635255 1.0 0.029112485453889 0.9970225182295244 -0.07711094697420008 1.0 0.0 0.415401356686548 0.5069074322497502 0.6553727428014228 0.0
 0.3807964207885695 -0.9246589024686966 1.0 0.036514082773590736 0.9973381890535445 -0.07291458465489925 1.0 0.0 0.4146863948291246 0.50763746115315 0.6554850097617737 0.0
 0.37896838134534516 -0.9254096206223973 1.0 0.03975350738479929 0.9977584267575634 -0.06691877041811409 1.0000000000000002 0.0 0.4138450317698723 0.508438151500252 0.6555738434544195 0.0
 0.37812618281563276 -0.9257540655429384 1.0000000000000002 0.042933800398569956 0.9982358617200471 -0.05937309471499058 1.0 0.0 0.41291410987161 0.5092924755460783 0.655649973521632 0.0
 0.3789944927277933 -0.9253989272103156 1.0 0.05266935430781211 0.9987220321657172 -0.05054010750661435 1.0 0.0 0.4119257253479927 0.5101888970883649 0.6557251817001633 0.0
 0.3823075226744395 -0.9240351498219822 1.0 0.07046935179916668 0.9991716934591856 -0.040693082826243426 1.0 0.0 0.41090701924620787 0.5111179638419042 0.655809538988034 0.0
 0.38877634192493177 -0.9213321637495722 0.9999999999999999 0.09726883602072145 0.9995469183136995 -0.030099137688426404 1.0 0.0 0.4098813211389443 0.5120715374879864 0.6559115465700514 0.0
 0.39901199332257026 -0.9169457067813499 1.0 0.12343189941778496 0.9998189689520338 -0.019027068184357045 1.0 0.0 0.4088715180374767 0.5130411328937932 0.6560389640129749 0.0
 0.41330153642466244 -0.9105942235644884 1.0 0.1476953511641289 0.9999699933820356 -0.0077467629066315935 0.9999999999999999 0.0 0.4079008439543948 0.5140170376752324 0.6561986082880159 0.0
 0.4317249351016296 -0.9020053106337532 1.0 0.16871416351739724 0.9999939215451866 0.0034866707156264 1.0 0.0 0.40699292441802337 0.5149889719518043 0.656396893470948 0.0
 0.4542189553755148 -0.8908900833310336 0.9999999999999999 0.18957714532639316 0.9998958193172632 0.01443435179905528 1.0 0.0 0.4061717911893487 0.5159460728089805 0.6566398358346635 0.0
 0.4805982599433136 -0.8769408831497475 0.9999999999999999 0.211959552434187 0.9996906900101732 0.024870148913584814 1.0 0.0 0.4054621505641059 0.516877027367647 0.6569333428594448 0.0
 0.5103484807549509 -0.859967690201855 1.0 0.23667618749827646 0.999401660504709 0.03458787331465036 1.0 0.0 0.404889857875326 0.5177697256784454 0.6572832614934251 0.0
 0.5428905432633874 -0.8398034639337849 0.9999999999999999 0.2630191331554959 0.9990573952481924 0.0434087663945595 1.0000000000000002 0.0 0.40448294175600685 0.5186102664036872 0.6576952627097877 0.0
 0.5776199066566569 -0.8163058516475029 1.0 0.2919678738801225 0.998689460711998 0.05117969385194399 1.0 0.0 0.4042709447460722 0.5193841703896421 0.6581754425813976 0.0
 0.6139875666448356 -0.7893156960339466 0.9999999999999999 0.3215402364530482 0.9983296297276218 0.05777499812124256 1.0 0.0 0.40428341395123363 0.5200773785842976 0.6587302623313881 0.0
 0.6514141141937956 -0.7587223812628128 1.0000000000000002 0.34969254169836084 0.9980078943021347 0.06308916634906006 1.0 0.0 0.4045488197103166 0.5206777031290966 0.6593671345045958 0.0
 0.6892385581066969 -0.7245344781437262 1.0 0.37806466939217187 0.9977505181769886 0.06703658312854933 1.0 0.0 0.4050950572716596 0.5211732091914433 0.6600935686740457 0.0
 0.726791872767965 -0.6868577535985412 1.0 0.40741432157878726 0.9975782531934257 0.06955306431461727 0.9999999999999999 0.0 0.4059487265525848 0.5215531103521163 0.6609175557568675 0.0
 0.7634048867895693 -0.6459202573273305 1.0 0.43765552207500935 0.9975053471311881 0.0705909515780024 1.0 0.0 0.4071363591787964 0.5218045256000937 0.6618458868211728 0.0
 0.7984287508458436 -0.6020893038601048 1.0 0.46816374182459825 0.9975384850229198 0.07012111592222409 0.9999999999999999 0.0 0.4086854333907056 0.5219108778208932 0.6628836608738552 0.0
 0.8312156164562708 -0.5559501766878231 1.0 0.4983249048351268 0.9976756738947877 0.06814139504428512 1.0 0.0 0.41062425465422575 0.521852098098518 0.6640345554262697 0.0
 0.8612285803205595 -0.5082178001989239 0.9999999999999999 0.5263107565644181 0.9979072585415152 0.06466145180985054 1.0 0.0 0.41298434779490223 0.5216058562425464 0.6653034952486727 0.0
 0.8880711649618486 -0.4597059994858725 0.9999999999999999 0.550725402940922 0.9982147777804897 0.059726521919894686 1.0 0.006821609955850227 0.41579809465197365 0.5211469864622232 0.6666950104919552 0.0
 0.9115156584288795 -0.41126536985134843 1.0 0.5720459072249278 0.9985722604837128 0.05341760564128877 1.0 0.01579828381384814 0.4190985419538225 0.5204469219791409 0.66821297986898 0.0
 0.9315815643428866 -0.36353237679257716 1.0 0.5901562543246305 0.9989516737507346 0.045777216064392015 1.0 0.02782019166150305 0.42291892789253877 0.5194736724594472 0.6698606690560952 0.0
 0.9484639189414248 -0.31688514396587697 1.0 0.6056248817092937 0.9993220694346011 0.036815778423747926 1.0 0.04101912203531524 0.4272934056243547 0.5181919837728189 0.6716417099439765 0.0
 0.9624359335349255 -0.27150888353929903 1.0 0.6189376247401533 0.9996464862170646 0.026587639870361772 1.0 0.05280596712715141 0.4322564669393144 0.5165633374174743 0.6735601938763439 0.0
 0.9737806669405096 -0.22748892872598533 1.0 0.6308817045205729 0.9998844915382549 0.015198801968762646 1.0 0.06616166771919109 0.4378422017250768 0.5145453270230655 0.6756202240702511 0.0
 0.9827191134638905 -0.18510306327218107 1.0 0.6409935088828634 0.9999960166341896 0.0028225371128984085 1.0 0.08046200931000928 0.44408305376946033 0.5120906639007322 0.6778249085859136 0.0
 0.9894434075603058 -0.14491978207080866 1.0 0.6488511496561972 0.9999439410395211 -0.010588426623008034 1.0 0.0996865592772623 0.45101079862689747 0.5091474010594768 0.6801777829977186 0.001748142278181034
 0.9941979616686029 -0.10756585431258159 1.0 0.655552344900769 0.9996835625110602 -0.025155016302829653 1.0 0.12527094189205676 0.4586570648498912 0.505660559785 0.6826850700424002 0.010906577921720905
 0.997287110840841 -0.07360990796576375 1.0 0.6619471919738078 0.9991653565469081 -0.04084838156512726 1.0 0.1585184619832689 0.46705398140401483 0.5015729973919508 0.6853574930341739 0.0393874564429687
 0.9990612546689894 -0.04331985017546309 0.9999999999999999 0.6698210791577688 0.998349087134858 -0.057437794325650444 1.0 0.19866889843437563 0.47622839529157973 0.4968158072062681 0.688200138602143 0.08365005228006138
 0.9998607136413897 -0.01668991661245869 1.0 0.679555330533781 0.997162355601083 -0.07528105055124829 1.0000000000000002 0.2430610179284552 0.48618577739453317 0.49130209838690925 0.6911977734484587 0.1411411943701037
 0.9999784239997211 0.006568982800555463 1.0 0.6907708201162877 0.9955326362196093 -0.09441806088686289 1.0000000000000002 0.2888905963325029 0.4969309944766338 0.48493866821427456 0.6943384802824704 0.20876122527828814
 0.9996401052103493 0.026826480481825073 1.0 0.7036770920085302 0.9934038513250257 -0.11466816547153103 1.0 0.33482798241783734 0.5084566445472488 0.47765548281227055 0.6976266334113619 0.2829064075099331
 0.999013244006374 0.04441326716040156 1.0 0.7172748118256497 0.9907148822458897 -0.13595595645838054 1.0 0.3798666729492901 0.5206936477482884 0.46942186307223743 0.701055461668782 0.35969367670535757
 0.9982295260024825 0.05947952098713489 0.9999999999999999 0.7319505403070826 0.9874021043455573 -0.15823111051233127 1.0000000000000002 0.4237424242122249 0.533545736621287 0.4602667214986437 0.7046392750804215 0.43542479650799404
 0.9973846790691487 0.07227587397002677 1.0 0.7486982460393657 0.9834476622423898 -0.1811924270767912 0.9999999999999999 0.4644087284178126 0.5468905935882102 0.4502437403559905 0.7083846039299679 0.5074369373992642
 0.9965417612798387 0.08309342949521971 1.0 0.7676150726574259 0.978866212435714 -0.20450168251571832 1.0 0.5011757662814813 0.5605908624545699 0.4394171631755998 0.7122847452815835 0.5741275448972039
 0.995743780862255 0.09216465089252905 1.0 0.7886224108186755 0.9737293757094514 -0.2277083724426537 1.0 0.5331712893819077 0.5745102880511824 0.4278457761255758 0.7163198163007561 0.6344660551289428
 0.9950261340918157 0.09961421823362371 1.0 0.8124974355196712 0.9681023038006579 -0.2505552421639965 1.0 0.5604187201692085 0.5885295073138944 0.41558026305354245 0.7204678591157185 0.6876280680746306
 0.9944031755679004 0.10565190211480191 1.0 0.8396391751899853 0.9620613521456695 -0.272833199423469 1.0 0.5828073706053342 0.6025747725961471 0.40264893711588834 0.7247223765897207 0.7333670969442774
 0.9938586036196531 0.11065747155611887 1.0 0.8699671137546419 0.9556255680971193 -0.294584068814079 1.0 0.6019961013564524 0.616581233517207 0.38907050813858746 0.7290735750449465 0.7718779847977244
 0.9933312694214034 0.11529522622235297 1.0 0.9026515248349402 0.9487208547280348 -0.31611507367429836 1.0 0.618676286665081 0.6304873348024927 0.37486251852080105 0.7335095003734502 0.8037233715528486
 0.9927520077570792 0.12018090985796541 1.0 0.9368326954278832 0.9412588325945318 -0.337685963674505 0.9999999999999999 0.6346798326717883 0.6442418654823785 0.36004175593833676 0.7380227958941213 0.8297149598099031
 0.9920602355033828 0.1257636240451607 1.0 0.971539690190941 0.9331824859806461 -0.3594029046334788 1.0 0.6503864614166164 0.6577859851886488 0.34462709258507185 0.7425969534372202 0.8505413755426555
 0.9912199264001074 0.13222351344358446 1.0 1.0066893707515279 0.9245258407268999 -0.38111936427872434 1.0 0.6650824240611937 0.671057669085471 0.3286419268728351 0.7472107542970159 0.8667429874377348
 0.9902108176955802 0.13957985713795032 1.0 1.0430140703422672 0.9154272872664406 -0.40248339310834375 1.0 0.6793949895407257 0.6840057156691632 0.31209972763021887 0.7518444380687677 0.8787035104133156
 0.988993344014867 0.14796001315994414 1.0 1.080591678592924 0.9061861499012533 -0.42287901547268014 1.0 0.6925506525274935 0.6966176366927489 0.2950109284014105 0.7565101318737595 0.8870646052010553
 0.9875203204340325 0.15749164019041076 1.0 1.1199856549464031 0.8970976860597873 -0.4418322551219808 1.0 0.7043981864434945 0.7088990405734658 0.27740392977031536 0.761242924419002 0.8922955153459087
 0.9857873375746353 0.16799799129011087 1.0 1.1613607136980144 0.8881741585289172 -0.4595069794045027 1.0 0.7166093493157771 0.7208549626095638 0.2592882587815961 0.7660693690918777 0.8947043634447158
 0.9838216987854452 0.17915039770796168 1.0 1.2046337764931798 0.8792865387641108 -0.47629316890779555 1.0 0.7300314175435454 0.732483428681006 0.24065883661877646 0.7710049603828664 0.8947659421665931
 0.9816641051278053 0.1906189515856838 1.0 1.2499922043850353 0.8703811596124552 -0.49237855049918455 1.0 0.7442208749391405 0.7437454066220011 0.22153243213395318 0.7760372725317453 0.8926666662221083
 0.9793977253801381 0.20194082182711712 0.9999999999999999 1.2972037846044788 0.861493146601179 -0.5077691979228353 1.0 0.7587751763013597 0.7545859575029615 0.2019392379308598 0.7811398230001833 0.8886496502114111
 0.9771142175073694 0.21271531666751603 1.0000000000000002 1.346535975299437 0.8528201447366017 -0.5222047498170062 1.0000000000000002 0.7728000606763467 0.764892349091132 0.18194184299502164 0.7862335148863696 0.8830117325214516
 0.9749112582187465 0.22259388715402928 1.0 1.3985031746277288 0.844920844322995 -0.5348913598372268 1.0000000000000002 0.7856229697489685 0.7745938313224388 0.1616161403054155 0.7912745290542307 0.8757663740846827
 0.9728620239961466 0.23138600274459373 1.0 1.4539401638583904 0.838245135297654 -0.5452935843651726 0.9999999999999999 0.7969314823069531 0.7836564455027075 0.14103935243530077 0.796247149767776 0.8670091336323917
 0.9709913047588565 0.23911479687107087 1.0 1.5132956413767062 0.8329768923340223 -0.5533077776767237 1.0 0.8089661204394293 0.7920959435966108 0.12025394094912738 0.8011722624854167 0.8566451125186827
 0.9692627973766681 0.24602770092320156 1.0 1.5761397476347014 0.8291028770864083 -0.559096073324648 1.0 0.8223656959930488 0.7999509591207582 0.0992682230891336 0.8060866684876353 0.8447584676846198
 0.9676390184604855 0.25233852253040584 1.0 1.6420548398606971 0.8267275301259186 -0.5626025159310067 1.0000000000000002 0.83715783716526 0.8072289708889558 0.078078636376493 0.8109962298931206 0.8312909220950145
 0.9660954821366342 0.2581850487444702 1.0 1.7107482724704148 0.8261207479936061 -0.5634931319319562 1.0 0.8530830544358806 0.8139125468784454 0.056721102188559414 0.8158865836619956 0.8163758395364338
 0.9645954500363586 0.2637339905456912 0.9999999999999999 1.7818956283862488 0.8275663130099188 -0.5613679698479147 1.0 0.8696089923577858 0.8198997833480595 0.03525297457659061 0.8206573139567408 0.8001126105154079
 0.9630269068567916 0.26940522762158997 1.0 1.855206460836751 0.8314531616413137 -0.5555948523849583 1.0 0.8844752355561424 0.8250804673154174 0.013693398909639573 0.8251940903321631 0.7826996504675943
 0.9614217671153477 0.2750785082786413 1.0 1.930501705512167 0.8377858803775297 -0.5459989181674699 1.0 0.898397763429655 0.8294009732326192 -0.007937396328835979 0.8294389529433115 0.7642932021731073
 0.959872007970264 0.2804384572684949 1.0 2.007134685796072 0.8442271339868689 -0.5317166844148267 0.997718440365206 0.9114395750277245 0.832845894268533 -0.029573693724703424 0.8333707980007908 0.7451973484981128
 0.9587002675387786 0.28441834860127135 1.0 2.084652669134351 0.849474478290916 -0.5124869993244934 0.9920936517004064 0.9235656353891811 0.8354704182645372 -0.05109775251980531 0.8370315406886982 0.7254886931567962
 0.9578516876571769 0.2872631971769064 1.0 2.162680812733431 0.8536695864672027 -0.48880571438860876 0.983708691268936 0.9347495628182633 0.8374376970203754 -0.07238995894381146 0.8405606477504624 0.7051255151938479
 0.9572220760701858 0.28935427607672143 1.0 2.2407956375972065 0.8574469833897309 -0.461386893088795 0.9737007725365533 0.9443836488921991 0.8389076250373237 -0.0933694430319973 0.8440875880131565 0.6840817039809495
 0.9567378650832898 0.2909512974981706 1.0 2.3187611849499397 0.861311850398652 -0.4308213605206844 0.9630499199512159 0.9523355736353186 0.8399529678369646 -0.11395747039758555 0.8476480951654062 0.6623586944978094
 0.9562902515239333 0.2924191423971631 1.0 2.3964378472943233 0.8648943387609895 -0.3974325338156645 0.9518376101814577 0.9588112686933957 0.8406027501623632 -0.1340744905540722 0.8512279087282456 0.6400516130598655
 0.9558211548978305 0.29394883883046363 1.0000000000000002 2.4733841408196424 0.8678734895235763 -0.3616199174390395 0.9401985739759697 0.9647434440385303 0.8408894468546982 -0.15363640972399908 0.8548094572619567 0.6171781983893712
 0.955471584124903 0.29508312715207696 1.0 2.549293523432638 0.8700988665911148 -0.3237643376151636 0.9283832096470338 0.9698818636848647 0.8408675560982697 -0.17255590794958336 0.8583902307616168 0.5936309150358015
 0.9553280731372508 0.2955474118916752 0.9999999999999999 2.6239630442177218 0.8714741289109791 -0.2841602681811655 0.9166319956088931 0.9736950482580945 0.8406137676954685 -0.19077509684004715 0.8619899326636595 0.5693724135477938
 0.9554754074221351 0.29507074712940456 1.0 2.6970685890960224 0.8716863250574574 -0.2429945401967952 0.904921762285352 0.9751650945459411 0.8401946358125009 -0.20829386799005092 0.8656288820795883 0.544383238151673
 0.9559512437586228 0.2935255006917494 1.0 2.7683611294118426 0.8704464477076789 -0.20043302769150684 0.8932247292347549 0.9736297107242808 0.8396525196497109 -0.2251699221008459 0.8693203365693276 0.5186195438085821
 0.9567088523701878 0.2910466831910623 1.0000000000000002 2.8376634285493076 0.8674114071547809 -0.15661184766828243 0.8814362257658296 0.9687038898664596 0.8389911112336306 -0.24148995543162208 0.873054112471506 0.4921883821720507
 0.9577417578974683 0.28762949288879847 1.0 2.90474728817603 0.8626362849599534 -0.1118459498809877 0.8698568138689782 0.9609382913154995 0.8382151056137758 -0.25732338829989027 0.8768237505024881 0.4651504734090205
 0.959093254307692 0.2830903204658912 1.0 2.969379435104291 0.8563433845620312 -0.06664226247497777 0.8589325837520304 0.9517699389603721 0.8373392373653652 -0.2727164538222085 0.8806311728623807 0.43749909004023096
 0.960790952500078 0.27727377372191764 1.0 3.031421298450999 0.8489071478425942 -0.02155063128467746 0.8491806494303885 0.941446822220381 0.8363796466578605 -0.28770941903710673 0.8844815561368123 0.409393959726435
 0.9627943807965864 0.27023504640686064 1.0000000000000002 3.090812506680729 0.840462983938171 0.023201734383710648 0.84078317528877 0.9295943505599553 0.8353844402466905 -0.30231526158787947 0.8884040074173598 0.38100179088977815
 0.9651031306911554 0.26187009590659743 1.0 3.1472838732625226 0.83086951932143 0.06746243370504948 0.8336038256263177 0.9166411130203038 0.8344219069782893 -0.3165353845170613 0.8924430337543393 0.35231392478534196
 0.9676705344034188 0.25221763785945234 1.0 3.200362417122696 0.8200891765529458 0.1110583874445565 0.8275749047192489 0.9027403414591567 0.8335281823444137 -0.330397706664969 0.8966224820580025 0.3235925014251896
 0.9704344147313286 0.2413649657781005 0.9999999999999999 3.249637983735439 0.8080891784692836 0.15377633315082678 0.8225905913615082 0.8881464587700348 0.8327386511226229 -0.34391924769881144 0.9009628793747508 0.29503300096444873
 0.9733747509825463 0.2292195326530138 1.0 3.294897579062924 0.7950692353362985 0.19534990343267025 0.8187164794661214 0.8731412443507521 0.8320781765133062 -0.35709890489415214 0.9054687845013275 0.2668771036177861
 0.9764179191015248 0.21588896974474706 1.0 3.3359526996925863 0.7814376280177406 0.2355091741244068 0.8161552165971575 0.8578189253502033 0.8315553087333692 -0.369917477083049 0.910122613351705 0.23971986333419534
 0.9795140619047871 0.20137577443869745 1.0 3.3726538004693243 0.7676037930201525 0.27425288454379076 0.8151258968647205 0.8423150716523751 0.8312002366575311 -0.38233612290667524 0.9149178893752401 0.21416071764546388
 0.9826302086905893 0.18557444050485297 1.0 3.4050573645630884 0.7541769333645761 0.3117281295266313 0.8160620525164545 0.8258260368278552 0.8310453846764166 -0.3943008999467889 0.9198421772732651 0.19070600261464113
 0.9856679848549655 0.16869683942490227 0.9999999999999999 3.433356762177622 0.7414820737426043 0.34815008085268195 0.8191484264035194 0.8081410713432047 0.8311226227151646 -0.40574744304807003 0.9248761006367181 0.16956359885878702
 0.9884993820320407 0.15122490443797212 1.0 3.457449924852726 0.7293325222454401 0.3836809147571079 0.8240976716104387 0.7893971302022794 0.8314624892575183 -0.41661527515063357 0.9299990099624552 0.15083128485821778
 0.990996529770796 0.13388755723456983 1.0000000000000002 3.4771398428704887 0.7174807865364923 0.4184230679539922 0.8305760307431552 0.7695904929363775 0.8320968786639962 -0.42684066781833674 0.9351888425264541 0.13457993316647962
 0.9931729359474626 0.11665127218122165 1.0 3.492212817142942 0.7058881431128498 0.45243425304067386 0.8384359390625974 0.7486065005201271 0.8330476384213488 -0.43636671185135084 0.9404170750743237 0.12084127159288335
 0.9950338848754238 0.09953676682373151 1.0 3.5025381520299046 0.6947713435763362 0.4857854586600194 0.8477586517991974 0.7259959854478808 0.8343289583264837 -0.445150385499112 0.9456551572387069 0.10928985610575259
 0.9965816327277875 0.08261385664413126 0.9999999999999999 3.507886377955918 0.6837942262025396 0.5184527276523494 0.858118741549263 0.7022654368819929 0.8359486241306803 -0.4531581221482771 0.9508745373890976 0.09958018613364787
 0.9978326202807444 0.06580320587679518 1.0 3.508193525276257 0.6728344171335485 0.5503273641951925 0.8692332026915849 0.6777295451084359 0.8379100162424936 -0.4603651307073355 0.9560487690963667 0.0913120506405314
 0.9987875640344426 0.049228060393886074 0.9999999999999999 3.50355487865069 0.6620927346157711 0.581250822874438 0.8810330915029249 0.6524228623169731 0.8402115237287686 -0.4667541566606252 0.9611528740874631 0.08382271077939613
 0.9994509222288216 0.0331338807862613 1.0 3.4942101096497007 0.6518370673393762 0.6110037781723585 0.8934300080579872 0.6262006777235292 0.8428289082264475 -0.4723096172888503 0.9661454047532005 0.07675129053140975
 0.9998433817387546 0.01769779628120978 1.0 3.4804203856181157 0.6420673520725825 0.6393527305356387 0.9061028631677943 0.5989155752499974 0.8457186664273927 -0.47701451740389006 0.9709700883949998 0.06977582265967161
 0.999995885748449 0.0028685338023632543 1.0 3.4625330750157564 0.6326551244388213 0.6661106914279192 0.9186707569707883 0.5705794861718346 0.848823758338516 -0.48085492987562667 0.9755630355367187 0.06291326928428587
 0.9999357036267574 -0.011339691903300805 1.0 3.4407930084331313 0.6233653253221697 0.6911234386159688 0.9307179681398524 0.542171014795797 0.8520930816897856 -0.48381426487655077 0.9798667576571994 0.05648734896655136
 0.9996826424119685 -0.025191555335558828 1.0 3.41537769459689 0.6140839217852433 0.7142671542915345 0.9419536244926666 0.5143125843113441 0.8554763593710162 -0.4858775798960852 0.983827639420831 0.05069761410196427
 0.9992428895928543 -0.038905624247948106 0.9999999999999999 3.3865797517397866 0.6046411677356003 0.7353433336173809 0.9520088024888179 0.4873719068573545 0.8589408919083887 -0.4870476291529349 0.9874182745199084 0.04571057587095831
 0.9986359789511917 -0.052212848458927624 0.9999999999999999 3.354774043406027 0.594865880410577 0.754235027870501 0.9605914287268371 0.46177929207969376 0.8624246582335439 -0.4873323952593826 0.9905903061298813 0.04136672901230998
 0.9978855989846598 -0.0649948562505289 1.0 3.320339355873233 0.5846577143482768 0.7709311648369265 0.9675533596984569 0.4379648994704556 0.8658728261252836 -0.48674528036671 0.9933059543672598 0.03727498530220735
 0.9970005556345951 -0.07739439297719611 1.0 3.283685907907199 0.5740149381362233 0.7854054736654924 0.9728077442471604 0.4153248100450927 0.8692476311125292 -0.4853090646949167 0.9955482572280454 0.03320494279976494
 0.9959829450107937 -0.08954313623961585 1.0 3.245190774310857 0.5631478696936587 0.7976027617996871 0.9763737444088685 0.39396820352581935 0.8725311307378701 -0.48304604636171944 0.997318433105693 0.028845546070191373
 0.9948509725083557 -0.10134861863478478 1.0 3.205298660574613 0.5524254940785602 0.8074585498590622 0.978347196167312 0.3741691653514185 0.8757182282968413 -0.47998692377769825 0.998633998204015 0.02425139484696602
 0.9936071974492124 -0.11289259132964362 1.0 3.1644453096576033 0.5423289016956659 0.8148734416934811 0.9788459345534446 0.3557535809154524 0.8788027960678866 -0.4761637114075205 0.9995129986338946 0.01957072967316886
 0.9922813500228802 -0.12400694495378248 1.0 3.122979350108056 0.5333480321029793 0.81975459278538 0.9779865621473768 0.3390835884409709 0.8817713089255363 -0.4716031079824357 0.9999650657412721 0.01508266700503923
 0.9908971610671466 -0.13462100946386288 1.0 3.0811806987696904 0.5259811527846511 0.8220632300726453 0.9759324399373869 0.3242494748046796 0.8846118369127272 -0.46632810122690665 1.0000000000000007 0.01090286985385498
 0.9889942536653785 -0.14476009051327035 0.9995324494925362 3.039268966785887 0.5206275167925655 0.8218210197770001 0.9728529178600953 0.3108951614200222 0.8876429080770466 -0.460532374258885 1.0000000000000009 0.007104800245835822
 0.9826801551407591 -0.1539306228324803 0.9946632213734766 2.9974882552112403 0.5175843090347413 0.819056663215551 0.9688897432199204 0.2989457708057242 0.8908769485983835 -0.4542447164866475 1.0000000000000007 0.003773410511481759
 0.972183370010633 -0.16223972189689997 0.9856278366028502 2.95605753501297 0.516992401732089 0.8138422744099776 0.9641682379468425 0.2886219070712297 0.8942959178497762 -0.4474760455233641 1.0000000000000007 0.001242106063560982
 0.9580008948824129 -0.16964301481557506 0.9729051685910716 2.9151813780294202 0.5188972647606576 0.8062601833437282 0.9588064740194208 0.2803517625243697 0.8978828714571534 -0.44023442521440626 1.0000000000000009 4.712051061839251e-19
 0.9403893847533498 -0.17619702857771424 0.9567536714517481 2.8750336111419705 0.523302470526802 0.7964267117163781 0.952964313494906 0.27415401303283915 0.9016161378220664 -0.43253425858522637 0.999998772414772 -9.75781955236954e-23
 0.9198504516670404 -0.18199528679270846 0.9376817892263977 2.8357612603595643 0.5300020773288227 0.7844108121639053 0.9466797368764712 0.26994357557060555 0.9054698632386465 -0.4243812715690887 0.9999875683687323 -8.874685183736383e-35
 0.8967027974629744 -0.18709327848383753 0.9160129921741039 2.797538162344443 0.5388789028431684 0.7702924052777321 0.9400749233747334 0.267340470121163 0.9094290324543515 -0.41578859009684 0.9999706579323094 1.0833355937178201e-38
 0.8712110185392627 -0.1915295101740654 0.8920158026020263 2.7605373878679753 0.5497818916796888 0.7541386468940363 0.9332658930648141 0.26561511411296335 0.9134760597585315 -0.40677251857271673 0.9999511956180479 0.0
 0.8436627475987818 -0.19534221523969106 0.8659823397394866 2.7248962718972263 0.5625269639693441 0.7359482068950716 0.9263133100763687 0.2643952322227039 0.9175890606004715 -0.39735475503868706 0.9999302403095481 0.0
 0.8143444447267523 -0.1985649011266459 0.838203373064531 2.6906579574556693 0.5769066326817063 0.715796846190548 0.9193401915768069 0.26301622087377463 0.9217504054928944 -0.38756221038566885 0.9999141347862529 0.0
 0.7835533168735068 -0.2012328533059108 0.8089811256346543 2.657863392903526 0.5926610486399189 0.6937284113444169 0.9124177920675466 0.2614690349681242 0.9259366299628633 -0.37742180967071826 0.9999029278495509 0.0
 0.751635989553783 -0.2033866186419786 0.7786673085696562 2.626534842350988 0.6095220231069156 0.669782752139386 0.9056081005135486 0.2598549462244667 0.9301256216843279 -0.3669613784044166 0.9998971573887621 0.0
 0.7189032148486544 -0.2050691942097053 0.7475795654868774 2.596688240504682 0.6273017266856696 0.6440782057794944 0.8990796357736923 0.25845471342770315 0.9342947016761162 -0.3562104584654661 0.9998962347665084 0.0
 0.6856233940705274 -0.20632461050856557 0.7159953096203222 2.5683041537057343 0.6458837724839219 0.6168234980247139 0.8931052990960847 0.25735207826959305 0.9384247703783363 -0.34520004346503463 0.9999020550373396 0.0
 0.6520298628380871 -0.20719845977405912 0.6841594432333716 2.5413431159451556 0.6651784055837248 0.5882701764425684 0.8879888015885543 0.2563519158645438 0.9424976399397119 -0.33396239512791426 0.9999163378260703 0.0
 0.6183271323329438 -0.2077366073202799 0.6522905338880995 2.5157685538454135 0.6850800952520051 0.5586993204586657 0.8840133865454024 0.2551515876953536 0.9464913845164693 -0.3225307263971763 0.9999360031692993 0.0
 0.5846975466096801 -0.20799354527641306 0.6205904735717672 2.491517631679897 0.7054485230652847 0.5283934453179868 0.8813950599759474 0.2539337797690361 0.9503865134307495 -0.31093907637003987 0.9999588162144027 0.0
 0.5513047224266974 -0.20802817067423807 0.5892475004308866 2.468498986644817 0.7260292896443487 0.49758079513227266 0.8801733790032179 0.25295052050115263 0.9541640305092842 -0.2992194999769105 0.9999806529549232 0.0
 0.5182899746578802 -0.20789775905078095 0.558431711178012 2.446620616098312 0.7466258866143844 0.46652261384016847 0.8803939821392345 0.2522568190054726 0.9578067899147452 -0.28740033383588764 0.9999963993414019 0.0
 0.4857824170614772 -0.20765562714482327 0.5283042837333433 2.4258494282994394 0.7668724201638474 0.43538679928497354 0.8818474776283994 0.25153906137963167 0.9612989460916517 -0.2755074159493371 1.0000000000000007 0.0
 0.45391011686768656 -0.20735635560924737 0.4990301117231159 2.4061480010511618 0.7867306598107601 0.4044814093093621 0.8846187549239286 0.2505180007925768 0.9646406354433149 -0.2635686712253923 1.0000000000000007 0.0
 0.4227909671559607 -0.20705104044037495 0.47076781459241074 2.387450056008172 0.8061415794108668 0.37408641044695634 0.8887096761800984 0.24901901821581285 0.9678290275736663 -0.25160877048666774 1.0000000000000004 0.0
 0.3925278372826932 -0.20678240168781126 0.443663233421035 2.3697029129742853 0.8248557769781864 0.34436661250142037 0.8938542479733431 0.24687920864648014 0.970859531585609 -0.23964926440398912 1.0000000000000007 0.0
 0.3632144398023315 -0.20658715771103245 0.4178552177633354 2.35283656972776 0.8429765533598044 0.31558840376277436 0.9001141650390304 0.24413003806875513 0.9737289743651866 -0.2277100886691737 1.0000000000000004 0.0
 0.3349290168470583 -0.2064949544884371 0.3934686932340599 2.3367841794847983 0.8602611520466097 0.2878586059827166 0.9071448763890324 0.24087836026423975 0.9764353766955841 -0.21580999776969148 1.0000000000000007 0.0
 0.3077317363687587 -0.20652572579743525 0.37060989865988286 2.3214648083338916 0.8767401506616767 0.26136271950636325 0.9148681669672529 0.23717877186408612 0.9789776914559813 -0.20396734942514366 1.0000000000000007 0.0
 0.2816638986555588 -0.2066894897408972 0.34936384611920185 2.306825673957112 0.8923953076701261 0.2362243595111731 0.9231312654103548 0.23293537969253636 0.9813547700144369 -0.1922051387708269 1.0000000000000004 0.0
 0.25676129458085795 -0.2069881247342916 0.32980364791168815 2.2928144385941502 0.907061060377658 0.2124850984730153 0.9316167046197317 0.22820685749077005 0.9835662436022653 -0.18054762376207167 1.0000000000000007 0.0
 0.2330576411076968 -0.20742007678412477 0.31199191068329996 2.279368671339659 0.9207525037579589 0.19021667783918642 0.9401954890897567 0.22308545228265422 0.9856129084655249 -0.169018326420924 1.0000000000000004 0.0
 0.21058520710387607 -0.20797856167423556 0.2959750184847805 2.266398020911683 0.9333270717699788 0.16941390222177438 0.9485781428879395 0.21774508378222493 0.9874964871140642 -0.15764100969412795 1.0000000000000007 0.0
 0.18936644004573988 -0.20865257080244357 0.2817721489396451 2.2538041900341903 0.9449098714640165 0.15012759507727227 0.9567617049160306 0.21234171066993357 0.9892198670694423 -0.14643788647449235 1.0000000000000007 0.0
 0.16941125450030758 -0.20942865626499133 0.269370627976266 2.2414870709109436 0.9553812776997639 0.13232382948585578 0.9645014160845152 0.20691619336431896 0.9907870765978352 -0.1354288331438952 1.0000000000000007 0.0
 0.15071797377777021 -0.21028942496335215 0.2587229210392731 2.229373923951257 0.9647380276128504 0.11598221815370834 0.9716847929499501 0.20132188343097399 0.9922032123933929 -0.1246305954259748 1.0000000000000007 0.0
 0.13327734090100832 -0.21121380777760393 0.24974811749752632 2.217393988410818 0.9728947203041173 0.10106121358674533 0.9781295955481831 0.19546570857849224 0.9934740482259133 -0.11405838637126592 1.0000000000000007 0.0
 0.11707512323755376 -0.21218149295573013 0.24233771979205168 2.2054489321231134 0.9799124500604351 0.08754642323177081 0.9838154227313786 0.18941926320468727 0.9946059841731176 -0.10372529222434412 1.0000000000000007 0.0
 0.10209071262785213 -0.21317188614699142 0.2363572860064368 2.1934317423449956 0.9858560976834677 0.07541708372014302 0.9887365583695821 0.18340662079906514 0.9956057897626704 -0.09364353363180267 1.0000000000000007 0.0
 0.08829392177591734 -0.21416632472969888 0.23165282487118227 2.1812182662712405 0.9905651900892622 0.0646024933440652 0.9926695713896172 0.1777461427316742 0.9964806465863957 -0.08382315299939654 1.0000000000000007 0.0
 0.0756432493296037 -0.2151464040314753 0.22805673929269313 2.1687180811818267 0.9941759504616172 0.05509520626062945 0.9957014121859832 0.17256809389058772 0.9972379866414559 -0.07427245787838839 1.0000000000000007 0.0
 0.06408827029988395 -0.2160919365015759 0.22539527814715218 2.155888582941016 0.9966362292866282 0.046856183123279674 0.9977370773022073 0.16785268529864547 0.9978853184931614 -0.06499916257770696 1.0000000000000007 0.0
 0.05357516224072621 -0.21698176884715745 0.22349806715307718 2.1427039653396287 0.998301527084501 0.03988474365221425 0.999097959038777 0.16354693275489054 0.9984301346423041 -0.05601130455677569 1.0000000000000007 0.0
 0.04405255985302003 -0.21779809044066994 0.22220854220575353 2.129137230179563 0.9992665355784639 0.03411969929613057 0.9998488700833961 0.15967859779073654 0.9988799794258142 -0.047315818732075264 1.0000000000000007 0.0
 0.03547232974445208 -0.21852723609751606 0.22138753147799148 2.1151391861358735 0.9995550252990101 0.029483866020781357 0.9999897734257266 0.15645472562343565 0.9992423562946602 -0.03891931893926705 1.0000000000000004 2.8917506684075243e-06
 0.027784858542784997 -0.2191593795137982 0.22091363016598956 2.100667179355573 0.9996607846417556 0.025917627611560298 0.9999967038803588 0.15414692394959595 0.9995247242168437 -0.03082735277710047 1.0000000000000007 4.3149035885466e-05
 0.02093597211937582 -0.21968393658269791 0.22067928521058364 2.085675576729562 0.9997270317354794 0.023327422346257072 0.9999991533076179 0.1529422796788574 0.9997344392609117 -0.023044542860983203 1.0000000000000004 0.0002167330731096623
 0.01486973793002092 -0.22008993928556583 0.2205916827100051 2.0701443863656577 0.9997664512550091 0.02161112680713621 0.9999999989284543 0.1528210901295846 0.9998787103527951 -0.015574485006973462 1.0000000000000004 0.0005817320471978333
 0.009530335902490217 -0.2203658103959262 0.22057179714067615 2.054075572136619 0.9997864979621337 0.02066297395372563 0.9999999999999999 0.15368710932847637 0.999964555566861 -0.008419478010625706 1.0000000000000007 0.0012039812292367188
 0.004864384619180195 -0.22050025729888464 0.22055390657750237 2.037474805674626 0.9990670750151268 0.0203602784251201 0.999274517495983 0.1555517036769616 0.999998751101391 -0.0015804416027485686 1.0000000000000007 0.002051898136828209
 0.0008216166761272299 -0.22048217735060135 0.22048370820363242 2.020344666463266 0.9967636064891467 0.020584393823057254 0.9969761303513306 0.15854527805845509 0.9999877841923887 0.0049428196404551 1.0000000000000007 0.003040899467020278
 -0.002647088220911563 -0.220298227157222 0.22031413019746207 2.002685738454589 0.9929453088989287 0.021234980791083616 0.9931723470141457 0.16282741368982784 0.9999378223950224 0.011151293373503242 1.0000000000000007 0.004094246899786856
 -0.005592460569836977 -0.21993121860591644 0.2200023102894799 1.984510181338805 0.9876939936484087 0.022218034889409998 0.9879438577993639 0.16847066135454378 0.9998546930820382 0.017046780394677396 1.0000000000000004 0.005185368144129966
 -0.008064469070227523 -0.2193636078282203 0.21951179490131703 1.9658516548934848 0.9811040283838665 0.023447910695333796 0.9813841852338089 0.1754075960972438 0.9997438682793683 0.022631788214945815 1.0000000000000004 0.006294673347609169
 -0.010110176118004096 -0.2185777385655432 0.21881143356224328 1.9467483526641995 0.9732647957606176 0.024841113011640978 0.9735817600811008 0.18355447767459943 0.9996104601968974 0.027909279190770526 1.0000000000000007 0.007454493948142738
 -0.01177321354947633 -0.21755605275883366 0.21787437813860994 1.9272413026380815 0.964269206957594 0.02631565358608001 0.964628227406958 0.19285199961981658 0.9994592139004222 0.032882818455103775 1.0000000000000007 0.008593826217012471
 -0.01309307084270766 -0.216282502599413 0.2166784470932844 1.9073681329745953 0.9542032233093586 0.0277880372510747 0.9546077552525104 0.20332527932138428 0.9992945002163217 0.037556648378324196 1.0000000000000007 0.00964692070912066
 -0.014106000704649404 -0.21474295759075102 0.21520575524530625 1.8871488796831144 0.9431652783374258 0.02918512235199273 0.9436167196632406 0.21500281662666307 0.9991203223688636 0.0419354435953565 1.0000000000000004 0.01057085011275286
 -0.01484667626250905 -0.21292508526667286 0.21344206645332045 1.8665990118848776 0.9312593105153425 0.030466265450705864 0.9317575310948788 0.22789559940217372 0.9989403106725336 0.046024512093701 1.0000000000000004 0.011348391569341901
 -0.01534753885049213 -0.21081790617706678 0.21137581818564274 1.845770366577122 0.9186136639826625 0.03158582191743766 0.9191565306311281 0.2418046473737364 0.9987577264654959 0.0498297483986714 1.0000000000000004 0.011978110193819981
 -0.015634206172556755 -0.20841251360468568 0.20899809623455737 1.8247313228650024 0.9053768670394243 0.03251819772091181 0.9059606528724853 0.25642985043819977 0.9985754812636947 0.053357363306124075 1.0000000000000004 0.012456411649325535
 -0.01572449840244378 -0.20570400035097455 0.2063041337695447 1.8035550103892144 0.8916874367536439 0.03325383376784802 0.8923072914218192 0.2714575306011743 0.9983961311452414 0.05661417944486134 1.0000000000000004 0.012779359332262779
 -0.015629212707570166 -0.20269088517866363 0.2032925655905023 1.7822857235496958 0.8776575057422865 0.03379155239037961 0.8783077856871835 0.28680391544806366 0.9982219029131123 0.059607319554949224 1.0000000000000004 0.012952899523220502
 -0.015357161332298771 -0.19937492735761725 0.1999655071832175 1.7609234488275316 0.8633962435023248 0.03413932358735757 0.8640709268971662 0.30249373658437995 0.9980547220620973 0.06234397941702556 1.0000000000000004 0.012997919011167513
 -0.014918630261375403 -0.1957592357388309 0.19632688024294276 1.7394508554756798 0.8490305191405951 0.034308320994463515 0.8497234157781034 0.31858998301664604 0.9978962248411329 0.0648315081408412 1.0000000000000004 0.012954995097465023
 -0.014326794829446123 -0.19184724351924617 0.19238144893938705 1.717910690212127 0.8347076704282649 0.034303816336424556 0.8354122616331555 0.3347773008479381 0.9977477784201567 0.0670773483200019 1.0000000000000004 0.012844661349072013
 -0.013591521533897212 -0.1876467514670058 0.18813833419515183 1.696393295364542 0.8205484213876744 0.03413281146183563 0.8212580353701835 0.3505825901069106 0.997610500429877 0.06908899646146013 1.0000000000000004 0.012656992804199955
 -0.012714325008227575 -0.18317348058492314 0.1836142098259556 1.6749698314219685 0.8066137116942351 0.03380980287490926 0.8073219820267443 0.36571247870675944 0.9974852747528619 0.07087401957846463 1.0000000000000004 0.01237759426733668
 -0.011690996229306241 -0.17844911492726548 0.1788316694860227 1.6536568157940372 0.7929222544998865 0.033358211194090596 0.7936236336798774 0.38007527704807587 0.9973727681544492 0.07244005345064451 1.0000000000000004 0.012016446353507052
 -0.010516589504828687 -0.1734978352382745 0.17381627509292827 1.6324542163962745 0.7794778416165974 0.03280202128872129 0.7801677243848882 0.39364212556511496 0.997273453700583 0.07379470539349184 1.0000000000000004 0.011595344606951037
 -0.009188760037189157 -0.16834414898716848 0.1685947383794495 1.6113616906424206 0.7662788015292527 0.032163921538440804 0.7669535315270664 0.4064036940452043 0.9971876235644187 0.07494560300610065 1.0000000000000004 0.011135267461293232
 -0.007706915078358808 -0.16301287548825796 0.16319495738219159 1.590373466503322 0.7533202978696241 0.031464893892363545 0.7539771287844459 0.4183666160437547 0.9971154039354453 0.07590040338927537 1.0000000000000004 0.010660570021703846
 -0.006072055887400096 -0.15752825107749865 0.1576452338329173 1.5694783800455054 0.7405968912018669 0.03072387524881772 0.7412339116420502 0.4295410166912531 0.9970567634132558 0.07666688028010371 1.0000000000000004 0.010197437994404774
 -0.004287220427588868 -0.15191326407750605 0.15197374793587484 1.5486651106494131 0.7281052375457512 0.02995774058347925 0.7287212794768806 0.4399363130238178 0.9970115378029193 0.07725278951506377 1.0000000000000002 0.009742601268862335
 -0.0023570330660078846 -0.14618961664388594 0.14620861677534805 1.52791898482694 0.7158437318989718 0.029179221611490575 0.7164381867774074 0.44956846496347885 0.9969794377132004 0.07766595635844213 1.0000000000000002 0.00928872713991104
 -0.00028697722622702084 -0.14037842059393413 0.14037871392905635 1.5072254766016806 0.703813982235693 0.028397841434886564 0.7043866544651634 0.45845071554992645 0.9969600671793767 0.07791421211623284 1.0000000000000002 0.00885184842372795
 0.0019164031189107132 -0.13450006314577886 0.13451371523801087 1.4865757870772303 0.6920201519085568 0.027621150493153317 0.6925711650091328 0.46660633823483066 0.9969529283982045 0.07800550338434642 1.0000000000000002 0.008457373275324013
 0.004245409861439218 -0.12857381365668982 0.12864388467049961 1.465958269763553 0.6804688928905845 0.026854660371623526 0.6809985954283703 0.4740618227467199 0.9969574366510275 0.07794786402598285 1.0000000000000002 0.008118768068885122
 0.006691100304092616 -0.12261799687283116 0.12280042337217352 1.445372246191942 0.669171799369051 0.026102841239847914 0.6696807115272219 0.4808316142528918 0.9969729514744133 0.07774917381167402 1.0000000000000004 0.007838667684451687
 0.00924368853534844 -0.1166501701392753 0.11701584495810986 1.4248226270198088 0.6581411405652531 0.02536946628514755 0.6586299193964129 0.4869218731675429 0.9969987740561274 0.07741733998646219 1.0 0.007617604178510005
 0.011893153600473525 -0.11068729909654326 0.11132441459020606 1.40432634264587 0.6473880303756163 0.02465725261758693 0.647857424114494 0.49232235613167846 0.9970341534690702 0.07696035873236907 1.0 0.007450834708198175
 0.014629585279238336 -0.10474615443528457 0.1057628556461246 1.3839089532328048 0.6369175013672114 0.023968459945937513 0.6373683319871106 0.49702512492966444 0.9970782995724821 0.07638628490539631 1.0000000000000002 0.007330317003868287
 0.017444060187895398 -0.09884362570193886 0.10037109931521078 1.3635831914195722 0.626726952751973 0.023304843714411553 0.6271600984169249 0.5010393554524156 0.9971303995679585 0.07570314562449694 1.0 0.007248502191544764
 0.020328463381902678 -0.09299648893162622 0.09519240188733256 1.3433608351932087 0.6168092843401201 0.022667365699210417 0.6172256497553491 0.504394019194714 0.9971896311569538 0.0749188862240948 1.0000000000000002 0.007209891349245901
 0.023274772146510015 -0.08722063642121232 0.09027266716007269 1.3232469001518432 0.6071560108317646 0.02205649648458253 0.607556508093129 0.507126629708194 0.9972551701449566 0.07404137775024207 1.0 0.007221065775924053
 0.02627481318269866 -0.08153098739222789 0.08566018744397737 1.3032468530158479 0.5977585827681309 0.021472094003873256 0.5981441081327105 0.5092739995445232 0.9973262051541313 0.07307831766577659 1.0000000000000002 0.007284272802472669
 0.029320464551907153 -0.07594138825128767 0.08140506182709069 1.2833691470673452 0.5886081107249137 0.020913382925401344 0.5889795222217296 0.5108741273749615 0.9974019360771181 0.07203733691369153 1.0 0.007394934054132124
 0.0324036951710883 -0.07046459208774901 0.07755809563697184 1.2636194538213532 0.5796965093321871 0.02037963689792072 0.5800546289204264 0.5119619933800436 0.9974815909021226 0.07092584727284744 1.0000000000000002 0.007551577082815452
 0.03551648663666052 -0.06511203997475395 0.07416871694107997 1.2440050812900314 0.5710157200966796 0.019870115420505468 0.571361334082342 0.5125713150747185 0.9975644288242562 0.06975105980941043 1.0000000000000002 0.00775304106950132
 0.03865077074513106 -0.059893930488246414 0.07128229084789274 1.2245372494945326 0.5625579346468998 0.019384031471638648 0.5628917928965381 0.5127356276631794 0.9976497531816126 0.06851985096793177 1.0 0.007992979665627935
 0.04179883959757188 -0.054819312554408584 0.06893692784452671 1.205224848829445 0.5543150763179754 0.018920776595244708 0.5546378995528254 0.5124929564970119 0.9976194723155655 0.06723060970317321 0.999882276282687 0.00826456248350988
 0.04495340576922221 -0.04989597814712298 0.06715964059992068 1.1860794076713996 0.5462792361318594 0.01847963147475888 0.5465917128975253 0.5118791161535504 0.9973740226039066 0.06588242869238546 0.9995476153618222 0.008559243598655064
 0.04810759160709451 -0.045130625481875526 0.06596297239073072 1.1671120704227531 0.5384433628527485 0.018060036045771364 0.538746155347907 0.510928449792545 0.9969202275990572 0.06448136636765399 0.9990033967934221 0.008870098792628872
 0.051255184960054136 -0.04052889670818311 0.06534283016270366 1.1483342158987129 0.5308013537255358 0.01766139411846285 0.5310950969073891 0.5096724890110095 0.9962650214355531 0.06303322585253826 0.998257071348538 0.009192616065558788
 0.054390692334274376 -0.03609518388591138 0.06527794200462703 1.1297557164014271 0.5233475026867254 0.017283129162116405 0.5236328056205669 0.5081421274858636 0.9954153520575477 0.061543544143055295 0.9973160637117703 0.009519914556245448
 0.05750932429297267 -0.03183284273965535 0.0657316686044248 1.1113858222036603 0.5160769236497565 0.01692452871058003 0.5163543655241737 0.5063684471122013 0.9943784841517659 0.06001743075950588 0.9961880654469495 0.009843547542481986
 0.060607100729408295 -0.027744435318415524 0.06665564004615353 1.0932346658973022 0.5089854558339151 0.016584938833576847 0.5092555885275799 0.5043780070560119 0.9931619852004876 0.05845954197195887 0.9948810214769125 0.010155877504249754
 0.06368075679278666 -0.0238318257495862 0.06799407844997007 1.0753103773672414 0.5020689449914533 0.01626369935031665 0.5023322938468006 0.5021913118513109 0.9917736287941151 0.05687422015644609 0.9934030439302323 0.010450739920700598
 0.06672752070328157 -0.020096341683305183 0.06968805470278977 1.0576224591230787 0.49532374758317205 0.01596020287704462 0.4955808137889464 0.49983049120303663 0.9902212961170084 0.055265502165223857 0.9917623157860065 0.01072610235241751
 0.06974470189334461 -0.016538775945515546 0.07167882917547881 1.0401819534925398 0.48874628685266613 0.015673566358882566 0.4889975394566673 0.4973148348925302 0.9885129189425871 0.053637155018601175 0.9899670374890687 0.01097730607150494
 0.07272999682664184 -0.013159406957340187 0.073910908733909 1.02299950491654 0.48233271815297624 0.015402785746433474 0.48257859132952524 0.49466452969310587 0.9866563868875629 0.05199273331839344 0.9880253387964996 0.011198712822487243
 0.07568151021371732 -0.009957871794633127 0.0763338077060705 1.0060835791594944 0.47607922751562437 0.015146595407242747 0.4763201131847199 0.491896982448549 0.9846594260805469 0.05033565331927106 0.9859451624529378 0.011389473257294983
 0.07859750826661813 -0.006933268388309926 0.0789027155189569 0.989442811834148 0.46998224231484376 0.014903758664790906 0.47021849188821446 0.48903046195016076 0.9825296445296594 0.048669226307795806 0.983734311676165 0.0115437224885225
 0.08147704441894826 -0.0040842720288689635 0.08157934815413194 0.9730837090233142 0.46403870342335646 0.014672991212125284 0.46427062683949855 0.4860785256243015 0.9802745103228099 0.04699645277341282 0.9814004188718836 0.011705231162129005
 0.08431987000788158 -0.0014090806724898473 0.08433164285419578 0.957010243345302 0.45824575071342744 0.014453212685036087 0.4584736234548631 0.48305512637134423 0.9779012956745875 0.04531999059147296 0.9789508903051511 0.01194310945126493
 0.08712594682669983 0.0010942076078166972 0.08713281758750792 0.9412271980816181 0.4526007260721352 0.014243346271419858 0.45282478968584694 0.4799727225753221 0.9754171998947688 0.04364233076851209 0.9763930391422604 0.012252751313671836
 0.08989550902480654 0.003427697318526454 0.08996083398755543 0.92573774843617 0.44710103168458054 0.014042592049889061 0.44732150286443406 0.47684555848438964 0.972829330266412 0.04196561301847503 0.9737340594344085 0.012631840507231634
 0.09262888624580809 0.00559376512555978 0.09279763345807254 0.9105436261107094 0.4417443173952147 0.013850413596875744 0.44196139639992166 0.47368686066685656 0.9701445644259578 0.04029171534547186 0.9709808948742049 0.01308005396152383
 0.09532651676202014 0.007595066890820262 0.09562860366572201 0.8956445197871483 0.4365287714907646 0.013666369517772966 0.4367426450382793 0.47050726098638124 0.9673695081863227 0.03862229733038322 0.9681402001878263 0.013600316595175844
 0.09798885272672138 0.00943455608311824 0.09844199361646733 0.8810396069259121 0.43145300792798996 0.013490180312691499 0.43166385419094233 0.4673152478646022 0.9645105321383547 0.03695884741746927 0.9652183809937728 0.014194350569843707
 0.10061636741183463 0.011115367746843288 0.10122847816351317 0.8667290936753458 0.4265157549116074 0.013321403328741658 0.42672373847076445 0.46411629338565696 0.9615738563458777 0.0353026659955136 0.9622216789463192 0.014864281594468865
 0.10320950263680347 0.01264084888037055 0.10398073136380945 0.852713055545821 0.4217159039018814 0.013159754736452322 0.42192118072988993 0.46091654908214497 0.9585656020208799 0.03365482714879814 0.9591562233380272 0.015609992327249559
 0.10576897983181759 0.014014577162790339 0.10669341810868767 0.838989630693757 0.41705245302030625 0.013005029295878443 0.41725517295444214 0.4577208489771779 0.9554917677087106 0.032016178988094224 0.9560280089391284 0.016429299790902307
 0.10829582762272645 0.015240542320506758 0.10936297550228981 0.8255581822154467 0.41252470807424696 0.012857058423008945 0.412725015867751 0.4545347322995126 0.9523582212920982 0.030387416876822112 0.9528428919644071 0.017314679993992933
 0.11079126875694742 0.01632274548301216 0.11198721914967505 0.812416454053014 0.4081321448748374 0.012715714288050408 0.40833018143408234 0.4513635150634029 0.9491704643465245 0.028769174560336053 0.949606358336274 0.018258917697346732
 0.11325648136671303 0.017265292254466234 0.11456491997204356 0.7995639403518957 0.40387415160970863 0.01258094133664859 0.40407005633105025 0.4482102955388331 0.9459337632518896 0.027162042256773267 0.9463236555214293 0.01925874886633102
 0.11569308667286522 0.01807234113129407 0.11709611358990941 0.7869964590135107 0.39975006879349423 0.012452903143014135 0.39994398644946855 0.4450776733525459 0.942653120436785 0.025566591240768818 0.9429997646112539 0.020310682567298195
 0.11810257218518806 0.018748179102477426 0.11958140230159592 0.7747084727801823 0.39575926350466184 0.01233201510290514 0.3959513521207506 0.44196640131567605 0.9393331729675996 0.0239833997808106 0.9396392995732057 0.02141411072196118
 0.12048649333429841 0.01929732052945682 0.12202205397227392 0.7626967044586234 0.3919010989390713 0.012218878862419093 0.39209153567796673 0.4388746556958707 0.9359784885891917 0.022412947080172347 0.9362468004209822 0.022566500983106624
 0.12284672694328241 0.019724553905145072 0.12442016053451452 0.7509551163143725 0.3881747825074999 0.012114299025402397 0.388363770215016 0.4358010797592721 0.9325935435624989 0.02085571532011722 0.9328267140021089 0.023765877794710743
 0.12518518809040968 0.020034645504382116 0.1267782250140674 0.7394770376340004 0.3845794317491541 0.012019132899970178 0.38476720088927724 0.43274330552191725 0.9291826344383428 0.019312192689319874 0.929383305707741 0.025009401100918073
 0.12750379735980727 0.020232299255326946 0.12909904830914865 0.7282586630539629 0.3811142271321924 0.011934091232324718 0.38130103154346406 0.4296999457451484 0.9257501729730395 0.017783017959371025 0.9259209569328021 0.02629019050098561
 0.12980455885186923 0.020322248196627844 0.13138575748723194 0.7172926349852414 0.3777782801214923 0.011859836733871006 0.3779643960201897 0.4266678892947247 0.922300539628724 0.016268907738322947 0.9224440160564941 0.02760201580191906
 0.13208929880642756 0.02030932800707843 0.13364150426896879 0.7065737045965569 0.3745706298136938 0.011796808284766484 0.3747563493854838 0.4236428308801444 0.9188380326885125 0.014770701127417614 0.9189567475821109 0.028937753624051935
 0.1343597770909801 0.02019837308992722 0.1358695108382221 0.696094400622741 0.3714902846729486 0.011745391481093137 0.3716759150488938 0.4206219085316589 0.915366872944811 0.01328944058458676 0.9154633369588391 0.030292871694538714
 0.1366176209768735 0.019994204878349783 0.13807296111150108 0.6858466098643764 0.36853611780779777 0.011705846974452613 0.368721977894229 0.4176002097663946 0.9118910719739401 0.011826247475206978 0.9119677556115274 0.03166457668137772
 0.1388642791217784 0.019701699717383267 0.14025492856853594 0.6758198136684457 0.36570680270028905 0.011678329450774873 0.36589322065327884 0.414577094392952 0.9084146909636484 0.010382228820741983 0.9084740180290611 0.03305023878607113
 0.14110078096925655 0.019325610604704443 0.1424180803668508 0.6660055459710129 0.3630010809328281 0.01166272614869121 0.3631883862950755 0.411551766950145 0.9049416676145751 0.00895851679430587 0.9049860091781541 0.03444927201492882
 0.14332805130536258 0.018870668451389863 0.14456497645970454 0.6563947699569493 0.3604177344625221 0.011658916035819054 0.3606062584568207 0.4085221053023178 0.9014757925653704 0.007556223865271469 0.9015074603687231 0.03586257231498895
 0.1455471120415269 0.018341449071038247 0.14669822963367443 0.6469784047709682 0.35795559972425617 0.011666870013623775 0.35814567878150744 0.40548287075418293 0.8980206091101406 0.00617643609451166 0.8980418491080343 0.03729205113832854
 0.1477589949207072 0.01774246456952912 0.1488204140196451 0.6377490430666612 0.3556135161647666 0.011686606949607357 0.3558054941411997 0.4024283219294241 0.8945796291805953 0.004820090499908045 0.8945926146673236 0.038740736229852364
 0.14996487807700767 0.017077989709985152 0.15093416574515572 0.6286978394198812 0.35339038896717156 0.011718386700306867 0.35358462579872835 0.3993518285512638 0.8911562462966357 0.0034881028535474114 0.891163072717349 0.04021109409348615
 0.15216582999944475 0.016352275810550727 0.1530419443930462 0.61981743041955 0.351285072098487 0.011762595826500804 0.3514819490952797 0.3962454296406678 0.8877539197939687 0.0021813237974734495 0.8877565996843197 0.041707245285921096
 0.15436298013716598 0.015569491203323446 0.15514618491331802 0.6111007888544167 0.3492963007261028 0.011819614082119264 0.3494962216934402 0.39310228564514316 0.8843761035147989 0.0009005084244163074 0.8843765619821914 0.04322914727494569
 0.1565574675599608 0.01473371329602343 0.1572492383329013 0.6025396972339013 0.3474230948701246 0.011889609359935938 0.34762648009015007 0.3899159265783506 0.8810262546654085 -0.00035387513355302115 0.8810263257345762 0.04477456933890401
 0.15875048852906704 0.01384893130773016 0.15935341385293153 0.5941237401316648 0.3456644849010903 0.011972751590496414 0.34587177234140376 0.3866783624346947 0.8777072694364041 -0.0015814781505984919 0.8777086942116099 0.04634529676534323
 0.16094310027293587 0.012919129463405241 0.16146078604898625 0.5858425367174868 0.34401947919396986 0.012069247034205843 0.34423112699008346 0.383384689910412 0.874422503179958 -0.0027818926421942247 0.8744269283331663 0.04793396772061671
 0.16313624788579367 0.011948322055688873 0.16357321838920202 0.5776871774325443 0.34248355723412344 0.0121757186012485 0.3426999198996053 0.3800293149627656 0.8711751420239109 -0.003954757908810006 0.8711841184218745 0.04953288000629724
 0.16533090520582308 0.010940595394612227 0.16569250086761764 0.5696461351383644 0.3410557818496205 0.012292229782098301 0.3412772263806535 0.37660780902816 0.867968298450122 -0.005099682646056731 0.8679832797223058 0.05113362747916338
 0.16752784823823813 0.00989998141107692 0.16782011073549502 0.5617100358706155 0.33973531335335844 0.012418684844064462 0.33996221388936865 0.3731143990432987 0.8648047124862858 -0.006216267742632091 0.8648270536489567 0.05272557064189629
 0.16972791888383443 0.008830563088459564 0.16995748083887552 0.5538695709938063 0.33852096656048275 0.01255473211453025 0.33875369532967625 0.3695452156803424 0.8616872603578254 -0.007304453245745493 0.8617182194314995 0.05429441165874811
 0.17193192357638995 0.007736400029681219 0.17210589249092212 0.5461172083515426 0.3374118640068829 0.012699981284607153 0.3376507892738126 0.36589725549344726 0.8586188552979095 -0.00836422886924602 0.8586595943665158 0.05582353147951106
 0.17414055975949394 0.00662149504911448 0.17426640166720414 0.5384465801008708 0.336406966144821 0.01285413485128467 0.33665245529111737 0.36216387307861536 0.8556022301386627 -0.00939577231191652 0.8556538182907795 0.05729761279775397
 0.1763544104859812 0.005489707216859191 0.17643983389015302 0.5308506369589148 0.3355050740965091 0.013017094476700837 0.33575750102286533 0.3583411869761396 0.8526401128310737 -0.010399250821724418 0.8527035278607913 0.05870652972884662
 0.1785739361577734 0.004344780034403008 0.1786267835136374 0.5233227119646012 0.3347049629524181 0.013188798293467698 0.33496470952236945 0.3544247602282604 0.8497350643642156 -0.011374794727680193 0.849811194069103 0.06004499455223299
 0.1807994431408312 0.00319026567978611 0.1808275875942116 0.5158566744460386 0.33400533480759087 0.013369228383433218 0.33427279271202925 0.3504100552787482 0.8468895590835912 -0.012322507992236715 0.8469792025120914 0.061307889410775855
 0.18303113051350844 0.002029563064143472 0.1830423826966976 0.5084449593833998 0.33340477893178017 0.013558360431084526 0.3336803496643583 0.34629549594103554 0.8441059526163723 -0.013242306879950531 0.8442098186670753 0.06248580593440072
 0.18526910128867585 0.000865887826220152 0.18527112471737528 0.5010802894779961 0.332901978744469 0.013756136505660158 0.333186072253246 0.3420804706154737 0.8413857735580367 -0.014133912285395721 0.8415044785515684 0.06357304993737206
 0.1875133229804987 -0.0002977936460549494 0.1875135594463623 0.493756891222374 0.3324956583193243 0.013962451761224721 0.33278869100434494 0.3377658884837951 0.8387313475734517 -0.014996993819504395 0.8388654142507012 0.06456351057421741
 0.18976367875876884 -0.0014587885216597644 0.18976928581836458 0.4864698984695706 0.33218463122632536 0.0141772154107681 0.3324870263029418 0.3333548670620138 0.8361451777511355 -0.015831252879103825 0.8362950357644126 0.06544418280241522
 0.1920199318724793 -0.0026145857717232925 0.1920377314359584 0.47921317959914894 0.331967654648439 0.014400344330573783 0.3322798423763084 0.3288483788206105 0.8336296513209693 -0.016636490786403786 0.8337956394628164 0.06620453650984416
 0.19428172024773677 -0.0037628755965405654 0.1943181567820539 0.4719807737111588 0.33184348237241096 0.014631631020035252 0.33216589442529326 0.3242495378735197 0.8311870623944657 -0.01741279128152718 0.8313694353247271 0.06684231699919574
 0.19654872074405558 -0.004901665487553221 0.1966098317752106 0.46476686844423276 0.3318107830780872 0.014870760016253936 0.3321438472565079 0.3195601669001388 0.8288194604735346 -0.018160678742211424 0.8290184004664907 0.06734595942295866
 0.19882043988728954 -0.006029083506632924 0.19891183264176432 0.4575670041756053 0.3318681302349534 0.015117373324745453 0.33221226774742035 0.3147819515996756 0.8265281021238423 -0.018880822142288867 0.8267437263416091 0.06770332356915436
 0.2010961451367764 -0.0071434879691105275 0.201222983302694 0.45037812131815713 0.33201407424940677 0.01537124241614492 0.33236970468607163 0.3099172254703562 0.8243136190167506 -0.01957417664838634 0.8245459907658 0.06790322884119672
 0.2033748899737959 -0.008243471849169405 0.20354188930041314 0.44319702431366326 0.3322471389938035 0.015632101209149773 0.33261467790490074 0.3049684913517641 0.8221764146146677 -0.020241956088830296 0.8224255550108667 0.06793623419625576
 0.20565565852989934 -0.009327855769418861 0.2058670900814932 0.4360204997303015 0.3325656901367874 0.015899653987822775 0.33294554697891693 0.29993863540999544 0.8201162589866815 -0.02088542867667453 0.8203821544776058 0.06779640800388505
 0.20793719660320104 -0.010395660173261186 0.20819689594620813 0.42884731943753934 0.3329678115657249 0.016173519949745353 0.33336038499862714 0.2948320198670534 0.818132570165638 -0.021505629326694933 0.8184151724269105 0.06748155450378521
 0.2102181237189572 -0.011446054392989045 0.21052950316068783 0.42167841940340967 0.3334513029158737 0.016453226393055527 0.3338569754775762 0.2896527671946661 0.8162247214225763 -0.022103535298426492 0.8165239507412204 0.06699741968495407
 0.21249692653522317 -0.012478314363302137 0.21286298907105816 0.41451467636742706 0.33401357926530656 0.016738176863872724 0.33443271026971555 0.2844076817949158 0.814391865567031 -0.022679604354216155 0.81470760101733 0.06636230958915261
 0.21477196088822928 -0.013491761237298807 0.21519531315774368 0.407356379197232 0.3346519385097438 0.017027596788165265 0.335084853433738 0.2791036911084607 0.8126335120788453 -0.02323419266257419 0.8129655913150817 0.06559033491536365
 0.21704141192291887 -0.014485740154014472 0.21752427716763886 0.40020573482995314 0.3353635033811095 0.017320653021781995 0.33581048884922043 0.27374715821553386 0.8109499730732691 -0.02376764769789173 0.8112981941953445 0.0647020044934067
 0.21930332408149691 -0.015459677723762494 0.2198475598875654 0.39306533033662044 0.3361452339054813 0.017616592102618955 0.3366065397384323 0.26834430438276846 0.8093418528323685 -0.024280182199384003 0.8097059725565611 0.06371438483068526
 0.22155550065860002 -0.016413085869739878 0.22216261895253747 0.38594007363612115 0.33699375872847526 0.017914701863523824 0.3374695985786049 0.262901227034399 0.8078099220134287 -0.02477186444473362 0.8081896530959859 0.06262839259174548
 0.2237955336843424 -0.017345540518837188 0.22446672063571085 0.37883732097595957 0.33790537975952434 0.018214251425726927 0.33839592879558694 0.25742508530736025 0.8063549443553489 -0.025242697485931415 0.8067499551054739 0.06144165088705914
 0.2260208094013825 -0.018256660678009132 0.22675694463801555 0.3717633741716453 0.3388760860801509 0.018514429093915392 0.3393814753366416 0.2519249964877647 0.8049775533377556 -0.025692716515283768 0.8053874701406608 0.06015276511072484
 0.22822840448550974 -0.019146097216040228 0.2290300802353427 0.3647254860851397 0.339901680806907 0.01881437766650925 0.34042199315311367 0.24641222656448383 0.8036780987575673 -0.02612210559659545 0.8041025126334191 0.058752295643606504
 0.23041508127837082 -0.020013546932280638 0.23128262308554187 0.3577335801436177 0.34097779217533386 0.01911316645683731 0.34151305668857224 0.24089785837302408 0.8024565077690994 -0.026531140674451507 0.8028949796121945 0.057233725239341005
 0.23257740119262554 -0.020858726452392257 0.23351088628740893 0.3507970997568008 0.34209987723468865 0.01940981709668656 0.34265006494048106 0.23539333634216558 0.8013120616383494 -0.02692024274607443 0.8017641296519878 0.05560083233552072
 0.23471166254944453 -0.02168133163123656 0.23571093457459283 0.34392687000988853 0.3432631960477553 0.019703304489838362 0.3438282157833167 0.2299099959889435 0.8002436560162217 -0.02728973627158129 0.8007088351579377 0.053863754831144944
 0.23681395270743974 -0.022481002375571407 0.23787863221553118 0.337133675618071 0.34446280187455364 0.01999260204858079 0.3450424988489692 0.22445761935979458 0.7992494470426977 -0.027640109382390105 0.7997272374033091 0.05203871247035264
 0.2388801920731883 -0.02325728500675362 0.24000968203555603 0.330427876546622 0.34569343282256926 0.020276662700948845 0.3462875864753749 0.21904503342868148 0.7983279986317283 -0.027971577533071917 0.7988178782106905 0.050144678375865774
 0.24090608562711643 -0.02400955800901054 0.24209956829364151 0.3238189323399784 0.3469494980575038 0.020554459607661363 0.34755782254484907 0.21368134461491028 0.7974780174693675 -0.02828436503833817 0.7979794443796749 0.04819797504747562
 0.24288715848521233 -0.024737021964165575 0.24414358892396962 0.31731672568465763 0.3482250091067442 0.020824999739355785 0.34884715504291597 0.2083773332321733 0.7966981744474356 -0.028578775235378214 0.7972105917270735 0.04621401041129688
 0.24481869233199813 -0.02543866760958525 0.246136787020755 0.31093002210803966 0.3495136254724389 0.021087389728134145 0.3501491859142822 0.20314345699511605 0.7959869758308538 -0.028855165289211664 0.7965098155429197 0.04420304515410684
 0.24669571791999348 -0.02611326794101448 0.24807394059558172 0.3046696817198228 0.3508086300291256 0.021340836925254767 0.3514571470657301 0.19798983198861153 0.7953427891522304 -0.02911392671789348 0.7958754758034602 0.042173428468173124
 0.24851297551105236 -0.026759400261454475 0.2499495239037467 0.2985458170579986 0.3521028995527444 0.021584638359733416 0.3527638707217201 0.1929257664050458 0.7947637839917364 -0.02935544344413405 0.7953057364338982 0.040131082783327596
 0.25026491539042445 -0.027375557506857624 0.2517577188969339 0.2925678413463529 0.3533888725283235 0.021818089878916404 0.35406175206142243 0.18795819477548795 0.7942478663680865 -0.029580029011554432 0.7947984973228008 0.03807906108651682
 0.2519456439314226 -0.027960164498333002 0.25349236338555253 0.28674491495977844 0.35465848424577734 0.022040434598073103 0.35534268137219915 0.18309262088069914 0.7937926339420753 -0.0297879260488079 0.7943513493656235 0.036022392383099094
 0.25354893731045763 -0.028511578603832636 0.25514696495499395 0.28108508904135066 0.35590306338994226 0.022250853587960966 0.3565979402853277 0.1783337513241705 0.7933955043473657 -0.029979343667530273 0.7939617039664739 0.03396629469460083
 0.2550681473610892 -0.02902808475729742 0.25671460710854604 0.2755957710759514 0.35711327972560086 0.02244851677298212 0.3578181527838996 0.1736857720024986 0.7930537058107769 -0.030154450695818853 0.7936267833162972 0.03191337974776006
 0.256496173085369 -0.02950790097946488 0.25818792192442597 0.2702852751120766 0.3582790829587327 0.02263255816586301 0.35899322274227075 0.16915243545412564 0.7927642028138578 -0.030313392769155775 0.7933435466708408 0.029865595305742332
 0.2578254357319114 -0.029949179894815547 0.25955906589198924 0.2651598627858204 0.35938972853202644 0.022802108911352807 0.3601123618332601 0.164737297956807 0.7925236776628743 -0.03045629382208544 0.7931086719294302 0.027826038552356245
 0.2590478071503469 -0.03035000867884201 0.2608196492141823 0.2602255289797921 0.3604337614496394 0.02295630317748345 0.3611640738616067 0.16044439272789074 0.7923284837795054 -0.03058328731476615 0.7929185101076324 0.02579937826033619
 0.2601546210185481 -0.03070840446393015 0.26196074694889826 0.2554861017141741 0.3613989662714834 0.023094294692066853 0.36213610600079743 0.1562753987692495 0.7921747388490011 -0.03069448974230249 0.7927691773593518 0.02378842608174006
 0.26113659496057195 -0.03102230142207914 0.2629728206737802 0.2509447976844319 0.36227230780596803 0.023215243079837238 0.36301538881198686 0.1522311006921381 0.792058270739039 -0.030789986131174334 0.7926565003152846 0.021794316618421107
 0.261983803543075 -0.031289561465562735 0.26384569349451914 0.24660467477480208 0.3630399223689229 0.02331829661427096 0.363788026453077 0.148311370719135 0.7919745891944762 -0.03086981432615479 0.7925759871244463 0.019817120851909856
 0.26268565449348275 -0.03150799167527398 0.26456852914902507 0.24246794909942873 0.3636870904660416 0.02340258352082501 0.36443926885985256 0.14451545989285772 0.7919188622853347 -0.030933959195067515 0.7925228036307732 0.017856153190237162
 0.26323085150438635 -0.03167534430623115 0.26512979579942086 0.23853624586666253 0.3641982033315892 0.02346721265180298 0.3649534783771796 0.14084233547553185 0.7918858909467754 -0.030982347296121565 0.7924917476696813 0.015910193533138047
 0.2636073662932282 -0.0317893075355781 0.2655172379293739 0.2348107927863946 0.36455673668778116 0.02351126112096279 0.3653141027443949 0.1372909383246667 0.7918700815518173 -0.03101484118122731 0.7924772213952768 0.013977379947070045
 0.2638024123917625 -0.031847508171949486 0.26571785141475895 0.23129253921333762 0.3647452262079017 0.023533774488569855 0.3655036505742894 0.13386037370057075 0.7918654151755159 -0.03103123146262974 0.7924732002264678 0.012055917581201354


==> experiment_example_4/control.csv <==
 Ag_x_0 Ag_y_0 Ag_mag_0 Ag_int_0 Ag_x_1 Ag_y_1 Ag_mag_1 Ag_int_1
 0.9741082870049207 -0.2199780569077162 0.9986377222659654 0.0 0.9648238035651484 0.2576608456627663 0.9986361115609489 0.1766471068364601
 0.9754289671264252 -0.22031416225625503 1.0 0.0 0.9661296285131492 0.2580572434733126 1.0 0.22813633596519578
 0.9756955265157129 -0.21913064490669856 0.9999999999999999 0.0 0.9682112987926507 0.25013372601520334 1.0 0.31706638317376795
 0.9762469862502838 -0.21666061441166057 1.0 0.0 0.9715854089561294 0.23668923318045296 1.0 0.43275144849213465
 0.9770827545898835 -0.21285979113737244 1.0 0.0 0.9750856066033041 0.22182889756536725 0.9999999999999998 0.5651054709754544
 0.9781765334213074 -0.2077755266239842 1.0 0.0 0.9778121207772233 0.20948378567600184 1.0 0.70577032918291
 0.979492207683334 -0.20148204656402635 1.0 0.0 0.979180045457812 0.20299369097890055 1.0 0.8506336147874664
 0.9809547718926582 -0.19423628780694677 1.0 0.03716540522631328 0.9791163215214597 0.20330083357007123 1.0 1.0005233144381773
 0.982443463288918 -0.18656055703410837 1.0 0.07431410826798757 0.9779483669054568 0.20884681387789944 1.0 1.14922244813894
 0.983761857213683 -0.17947871264159834 1.0000000000000002 0.12813671045028524 0.9759135154129338 0.21815776501048353 1.0 1.2926000455600035
 0.9847752163470053 -0.17383260128269623 0.9999999999999999 0.23889342124550242 0.9733522662707323 0.2293149924135561 1.0 1.4285748310669404
 0.9854861466694388 -0.16975586800644513 1.0 0.3733868992897247 0.9703709441712441 0.24162001305398603 1.0 1.5566314689568375
 0.9858256832746963 -0.16777282913504896 1.0 0.5124340876322672 0.9671343328636982 0.25426596743624463 1.0 1.6734921281604505
 0.9859046045172705 -0.16730843012724864 0.9999999999999999 0.6378327407566183 0.9651346449244073 0.261753924835213 1.0 1.7753739231148336
 0.9858779278288546 -0.16746555293517454 1.0 0.742656553371808 0.9653158800399311 0.26108475969066713 1.0 1.8704033204983053
 0.9858943313136298 -0.16736895615271982 1.0 0.8382735997102116 0.9676337245194698 0.2523588222602466 1.0 1.959416440538943
 0.9859982127838557 -0.1667558826160044 1.0 0.9251907984776007 0.9713691353298621 0.23757525739966331 1.0 2.0467406719583234
 0.9860577876923841 -0.16640324315109153 1.0 1.0034481609597774 0.9755893243483991 0.21960298317061722 1.0 2.1360182485063706
 0.9859392521263509 -0.16710413255372217 1.0 1.0741570573915784 0.9800287222330673 0.1988559870816602 0.9999999999999999 2.2270576728392495
 0.9855786516581492 -0.16921797007323053 1.0 1.1428534150206124 0.9837902629856417 0.17932294458501974 1.0 2.320654177196401
 0.9850905178427227 -0.17203683226668773 1.0 1.2122223645753343 0.9866346990801212 0.16294775411486564 1.0 2.4201656162395953
 0.9845049913168256 -0.17535655696967087 1.0 1.2854619389844302 0.9889721345264493 0.14810171211096373 1.0 2.524926048284136
 0.9834205081725182 -0.18133974772703848 1.0 1.3620696499342317 0.991558269002248 0.12966186476086874 1.0 2.634295083179934
 0.9812397164568343 -0.192791646208314 1.0 1.4474547320489097 0.9943948268601048 0.10573045121374705 1.0000000000000002 2.7470245848857098
 0.9781188087747985 -0.2080471002464809 1.0 1.5407113071872027 0.9969484227061317 0.07806306721975742 1.0 2.8621688120947235
 0.9749016451850785 -0.22263598589497452 1.0 1.6420534848324442 0.9987239484712768 0.05050222519793252 1.0 2.9789183245795527
 0.9727044220464921 -0.23204764021898527 0.9999999999999999 1.748456572586514 0.9997100534192491 0.024079225329778037 1.0 3.0975311000920227
 0.9724650262464635 -0.23304886339020292 1.0000000000000002 1.8587969715170132 0.9999984658176301 -0.0017516741666615241 1.0 3.2171455623876586
 0.9743236545136476 -0.22515198479065301 1.0 1.9719811172963835 0.9995979018532628 -0.028355504061024956 1.0 3.337312906727417
 0.9777056284683123 -0.20998024683617872 1.0 2.085864841347892 0.9984876828015679 -0.05497587919766062 1.0 3.45777728726198
 0.9817402843622389 -0.1902262181202952 0.9999999999999999 2.1997564828163543 0.9967813197269179 -0.0801685764091154 1.0 3.5781300264084
 0.9857302900579699 -0.16833239516572718 0.9999999999999999 2.312663507296753 0.9949865768178524 -0.1000085593951424 0.9999999999999999 3.6972748949125185
 0.9892812773167188 -0.14602244468095163 1.0 2.4236131901696334 0.9935295525822209 -0.11357388848574336 1.0 3.81385499071072
 0.992517433861801 -0.12210300356823955 1.0 2.5332496156235464 0.99023092969358 -0.1245199853427566 0.9980293186432811 3.9270206063634756
 0.9951805640044337 -0.09805939540817886 1.0 2.6409216899382724 0.9722956839977724 -0.1338843837457282 0.9814702875439835 4.035633638328178
 0.9974071571596574 -0.07196501126721443 0.9999999999999999 2.7455102081740494 0.9419483902711984 -0.1421946737020138 0.9526206459885929 4.138948679925868
 0.9990684114094425 -0.0431544820825498 1.0 2.845802313195951 0.906197439833876 -0.1510199983083265 0.9186951833173603 4.236434678456065
 0.9981738319058279 -0.012636321048319897 0.998253813071205 2.9417178772204067 0.8678621202228922 -0.1597652805922773 0.8824452417008677 4.326863631067221
 0.9863490420832659 0.018452033492294004 0.9865216218403817 3.033192808419485 0.8299758808468803 -0.16612567086762015 0.8464382442380376 4.409250722835635
 0.9664320863769809 0.047852071433133594 0.9676160386844598 3.119697532129979 0.7953612402885637 -0.16734992092253334 0.8127764136502367 4.482871671498815
 0.9418576545516366 0.07555456976291408 0.9448832385271574 3.200542780938187 0.7646179280973714 -0.1629557008617268 0.7817897008858927 4.547642720376227
 0.9130536393967312 0.10006050250869666 0.9185200338467904 3.27598512521195 0.7381488430466081 -0.15423040814858086 0.7540893403892698 4.603411122024806
 0.8815541026069027 0.12142785542147816 0.8898777218783044 3.345348771270784 0.7183261808476086 -0.1428541205986004 0.7323932016772894 4.650345628583379
 0.8486905159726013 0.13995490699496363 0.8601528747227489 3.4074295132073065 0.7053531236853923 -0.13034464180168123 0.7172954445269737 4.688699842197217
 0.8167846824589265 0.15515699355167387 0.8313909490411378 3.461293542023178 0.6990285547698258 -0.11827616728854458 0.7089641543350829 4.718389154844658
 0.7885218217512472 0.16553422479554505 0.8057097758849446 3.505921745904855 0.6981842749683139 -0.10717902790624721 0.7063629561606117 4.739116342177815
 0.7664851321522821 0.1708561747962878 0.7852969440132319 3.5403972104564296 0.7016351383686056 -0.09716134807799091 0.7083305689816477 4.750287364306715
 0.7506772488497984 0.17131989662822192 0.7699784665309847 3.564914860904332 0.7093399541142084 -0.0875725463225217 0.7147252068957394 4.751209317652276
 0.7422731000645615 0.16826384294741245 0.7611058243916453 3.579911497292039 0.7208611413654437 -0.07782880130149211 0.7250504171729835 4.741383151017208
 0.7418668952041196 0.1628364408695092 0.7595276141621511 3.5858852724792167 0.7358910739687149 -0.06703281754617214 0.7389377993951907 4.720418309815336
 0.7497024199268882 0.1559430811836788 0.765749282084738 3.5831133880770936 0.7557039902186383 -0.054082490499099876 0.7576367444963035 4.687841994343835
 0.7650191255590681 0.14641635572779602 0.7789043662066415 3.571640854353042 0.7803171787832819 -0.03837770521611222 0.7812603584989802 4.6431568433213855
 0.785773065541049 0.13143685050231116 0.7966900000625993 3.550506649288957 0.8083592621958775 -0.02014318335672206 0.8086101932412217 4.585582282387318
 0.8102413712685864 0.1101041980995016 0.8176882132905754 3.517870585992606 0.8381644129957221 -0.0004174448617912831 0.8381645169491941 4.514502305378705
 0.8373290809264795 0.08469273034869684 0.8416013595159527 3.471434903948814 0.8676162077925202 0.01913063243406244 0.8678270940236891 4.429209504811182
 0.8664333516283843 0.057933103069609845 0.8683680079581867 3.409320813405877 0.8968480278593238 0.035532959892072676 0.8975516566269878 4.328597774429388
 0.896468749122527 0.030604761403335592 0.8969910086360194 3.331873622007766 0.924333749702078 0.04723571158483342 0.9255398928664444 4.21227696976787
 0.9262624162136439 0.0035536567227963767 0.926269233088329 3.239341430033955 0.9484610484376791 0.05301329547558164 0.9499414560385723 4.080206187238577
 0.9532679904569001 -0.02230088434730497 0.9535288097757763 3.131422788553446 0.9675350188118648 0.05222174664800475 0.9689433024951687 3.9319841578478374
 0.9751770255335824 -0.04499647989853498 0.9762145841626135 3.008525562136047 0.9788525393151436 0.0451559594307774 0.9798935423788743 3.7673005514862403
 0.9902918368436697 -0.06267367755188204 0.9922731035239676 2.8684990004358677 0.9879036265456257 0.03132061585988064 0.9883999981383252 3.5866049507749374
 0.9971847952255518 -0.07498322593070052 1.0 2.7110719047840486 0.9950001241938157 0.010404684165294047 0.9950545234298913 3.390608234441134
 0.9965230959310304 -0.08331698071842707 1.0000000000000002 2.5406003452424386 0.9986531586101037 -0.017377673082263147 0.9988043425634927 3.180640487562965
 0.9961437839844334 -0.08773574886655136 1.0 2.357290911003204 0.9986432504993611 -0.052073584782214556 1.0 2.9566612691774976
 0.9933165908870126 -0.08431580189169544 0.9968886618775622 2.1606655571195987 0.9955771088910303 -0.09394796566279548 1.0 2.720518895032413
 0.9824664097918109 -0.07107499784968775 0.9850339596625812 1.9521840931729677 0.9897868592238999 -0.14255515882523528 1.0 2.475283387874185
 0.9636470189309803 -0.04757858204417019 0.9648208634580301 1.731664142284706 0.9804770462563587 -0.19663357232275086 1.0 2.2232985812066244
 0.9369003015332564 -0.015553312612577594 0.937029391506121 1.4993892744453563 0.9670205380553227 -0.2546984078850796 1.0 1.9667410941401229
 0.9018094694537024 0.02290766582166727 0.9021003715495108 1.258973196936209 0.949131223939648 -0.3148808024361371 0.9999999999999999 1.7085427290515471
 0.8586308726147829 0.06633619199198472 0.8611895643673471 1.0169821995295985 0.9267294173211443 -0.37572940671660565 1.0 1.4535605279544597
 0.8077015923739377 0.11353174396687285 0.8156416610323152 0.7854167601221945 0.8998145507301893 -0.4362725917293313 1.0 1.2084434878122348
 0.750868579957192 0.16256000663595296 0.7682638740201254 0.5760935671519866 0.8646989915592366 -0.49282010646056085 0.9952768475833039 0.9802236013132537
 0.6907373180787244 0.211391644265466 0.7223603462620621 0.4007323868607812 0.8228407127645778 -0.5439627146470829 0.9863885002924264 0.7771362579970427
 0.6303540607460582 0.2574855254201885 0.6809148534875382 0.2676607378961027 0.7758824246472613 -0.5885764816047817 0.9738664238871659 0.6073444583009224
 0.5720833478482051 0.29871679637324783 0.6453766972247347 0.17452262261908005 0.7254399223188042 -0.6258065781582166 0.958069389011051 0.4766533124627965
 0.5169919164259574 0.3340411679724507 0.6155194095641364 0.11855369667945934 0.6727011058417047 -0.6552343883285541 0.9390734164318287 0.38488711873819104
 0.4656902859154668 0.3635319595306554 0.5907816246264158 0.09300173826110973 0.618835955711532 -0.6770268614412502 0.917236780332317 0.3254117220369183
 0.41797833406360424 0.38768682268662624 0.570093817043684 0.07964509044525798 0.5648185530272244 -0.6916707258044009 0.8929884606077249 0.2883660059003188
 0.37334359647903376 0.40713057531170155 0.5523954619523378 0.0679807404043995 0.511279691207589 -0.6997063330385228 0.8666001818229349 0.2648958039370685
 0.33126817209850123 0.42265040345666816 0.5370027610613995 0.052347157969702574 0.45858103123434185 -0.7016313684713908 0.8382023260710919 0.24954859589447798
 0.29130187844687644 0.4348041064261889 0.5233654510490306 0.03373547084842886 0.4069332837559128 -0.6978950086121423 0.8078688881706687 0.23883967046998966
 0.2532164863071371 0.4442114947711104 0.5113144248156087 0.017290613734052884 0.3563665644582752 -0.688857028532171 0.7755779354919571 0.23072161429191368
 0.21696430759041152 0.451280745820787 0.5007272933611193 0.008226331867236628 0.30683434879411536 -0.6748970821191801 0.7413726384571339 0.22393442279381048
 0.18254140300704524 0.45626976116129675 0.49143001410370457 0.0052274373341452875 0.2582463163709006 -0.6564739712234651 0.705442580805161 0.2177754973711133
 0.1498995369385868 0.45936199791150933 0.4832011137193873 0.005886375871130221 0.2105483676074177 -0.6341298323603232 0.6681700826821565 0.2123792419871387
 0.11897423620353821 0.4607602431459971 0.475872746166634 0.007354093607213024 0.16371245120098094 -0.6084717704793793 0.6301108332258255 0.20763109180828407
 0.08973259590790755 0.4606418190256216 0.46930035606592646 0.007714362888411653 0.11774220252264887 -0.5801410369388367 0.5919686216307019 0.20333008327294982
 0.062138095439489616 0.45916813731418427 0.46335355963823643 0.006422791433693638 0.0726434584183585 -0.5497542320586097 0.5545329455653032 0.19930738569141263
 0.03615475901949536 0.4564799239327355 0.45790947528239 0.003992904699399869 0.02850104519636873 -0.5178953718317051 0.518679019955488 0.1941868376581135
 0.011747148075667877 0.4526991287259967 0.4528515172075591 0.002065767471382552 -0.01458829744133066 -0.4850838058345753 0.48530311878782795 0.18774276554914826
 -0.01112360845590305 0.44793756238064597 0.44807565706763774 0.0009711966860332172 -0.05650256167695348 -0.45178726360482946 0.4553067878163004 0.1804205728577184
 -0.03249728354884937 0.4422965102309322 0.44348875566412665 0.00018481607178671581 -0.09708391168766334 -0.4184397847176884 0.42955458249582607 0.17168220129201925
 -0.05241155167258634 0.4358612292273491 0.43900111832693994 -8.593126210598388e-18 -0.1361565237707885 -0.3854199966954796 0.40876297877631823 0.1620823341819044
 -0.07090469817771139 0.42870997116387277 0.43453390615578086 0.00024190297455841027 -0.1735462308639091 -0.35307150428106476 0.3934180745496617 0.15205247016916582
 -0.08802033239738984 0.4209177608489713 0.43002248814853716 -2.909672502936906e-20 -0.20906953604294473 -0.32168975006539713 0.3836591797394529 0.14046166189016887
 -0.10380530756291638 0.41255654014458976 0.4254156093684224 -1.9721522630525296e-35 -0.24256458050978397 -0.29148259595835274 0.37920928188074166 0.12778035100250026
 -0.11830134807931386 0.40369464149469775 0.42067157323607635 0.0 -0.27388983448446413 -0.26261797061037 0.3794520258496933 0.11425106778777128
 -0.13155217751023246 0.394393257176523 0.4157547554917331 0.0 -0.30294230344767314 -0.2352143287806644 0.3835359431421266 0.10071601507838561
 -0.1436219799435196 0.38470099776084143 0.41063625120181935 0.0 -0.32964922945236164 -0.2093320750384209 0.39049780040152193 0.08758905307304406
 -0.15455442690962684 0.37466722853333617 0.4052932309010531 0.0 -0.35395952195715613 -0.18498198424370293 0.39938161910493086 0.07497087833001176
 -0.16439066461812302 0.364336248474744 0.39970638294407884 0.0 -0.3758371105078744 -0.16214197523202759 0.40932084453036544 0.06385531527719542
 -0.1731726529285663 0.35374832498842096 0.3938612003668693 0.0 -0.3952595489406445 -0.14076317953274606 0.4195764337292192 0.054043973117960865
 -0.1809414685155088 0.34294524465031795 0.3877515388194034 0.0 -0.41223114673311223 -0.12078062365134562 0.42956079591427415 0.04574812079925475
 -0.1877374693343034 0.3319666506203322 0.3813754246357914 0.0 -0.4267968574920473 -0.1021219640421828 0.4388444520612284 0.03913526796100066
 -0.19360215466494127 0.32085044602756807 0.3747356441639856 0.0 -0.439027653459924 -0.08471429756640719 0.44712614854724936 0.033824757830098987
 -0.19857779303565948 0.3096331044591435 0.3678393661150477 0.0 -0.449021684147195 -0.06848619284684679 0.45421452139384405 0.029244587694795304
 -0.2027067636157773 0.29834964635678524 0.3606973017598017 0.0 -0.45689338862943296 -0.05337319536097322 0.4600002897350464 0.025370804214346555
 -0.20603090848400785 0.28703338890515046 0.35332265933155343 0.0 -0.46276403764391283 -0.03931284196479693 0.46443089268463383 0.02225030058371345
 -0.2085925190691548 0.2757159890091272 0.34573131996811757 0.0 -0.46675464815905215 -0.02624650263416688 0.4674920111388064 0.01960756059601717
 -0.21043489969131746 0.26442712103301835 0.33794163600525073 0.0 -0.46898339175555254 -0.014121196868399855 0.46919593981996277 0.017221895421773773
 -0.2116020558766844 0.25319392730798457 0.3299736275475366 9.373996404025349e-06 -0.46956717050181407 -0.0028886458168656515 0.46957605548807 0.015098919661512557
 -0.2121373897667513 0.2420406723648529 0.32184772675269996 1.5502047137876324e-05 -0.4686220651703542 0.007496731332313107 0.4686820254129622 0.01314215935885716
 -0.21208277129326394 0.23099001101600747 0.31358489611045703 9.47493851312058e-06 -0.46626155165525507 0.01707710753584191 0.46657417647546334 0.011190815923991244
 -0.2114784681684315 0.22006279050682973 0.30520611767217104 -5.011433831422867e-52 -0.4625982937174077 0.025892380383367757 0.4633223464416259 0.009379855566835214
 -0.21036303411097973 0.209278441707172 0.29673232429878516 0.0 -0.4577427511524396 0.03398154772381737 0.45900236580905585 0.00772810056584408
 -0.20877444410870508 0.19865504472929765 0.28818500188125346 0.0 -0.4518072605255369 0.041383430107844496 0.45369856617701715 0.006236141761089659
 -0.20674974881166575 0.18820907282247124 0.27958561072841565 0.0 -0.44489995591041454 0.04813275591196246 0.44749607032997435 0.004913032512226999
 -0.20432464721848637 0.17795499938767304 0.2709548731210155 0.0 -0.43712272156047344 0.05426134018056685 0.440477657484039 0.003615279149477653
 -0.20153240707718115 0.16790572398414835 0.2623121103741946 0.0 -0.42857318484488044 0.05979843867579247 0.43272488723916325 0.002232205599079222
 -0.1984050141232665 0.1580727447772532 0.25367605774031615 0.0 -0.4193436029509928 0.06477080118446753 0.42431629007380534 0.000901031926161102
 -0.1949732909020726 0.14846647813094807 0.245065051147224 0.0 -0.40952111425883114 0.06920395899499045 0.4153272576708335 -4.708513528037914e-30
 -0.19126723104454066 0.13909614719732916 0.2364971286011455 0.0 -0.39918801109045476 0.07312153336084092 0.4058298003343195 0.0
 -0.18731515853560254 0.12996977543263355 0.22798927857078521 0.0 -0.38842167916774467 0.07654650774607957 0.3958923700901686 0.0
 -0.18314344529291035 0.1210942510479697 0.2195571433377333 0.0 -0.3772942532965127 0.07950137635883459 0.38557933348861184 0.0
 -0.17877635520806504 0.11247527290442952 0.21121475373753165 0.0 -0.36587307758088905 0.08200926706618933 0.3749515019082399 0.0
 -0.17423659771784417 0.10411745200983588 0.20297496347409535 0.0 -0.3542191752290652 0.08409181923449263 0.36406408524066997 0.0
 -0.16954578844018994 0.09602450517318734 0.1948498908687432 0.0 -0.3423891282194338 0.08577072392706064 0.35296874111716453 0.0
 -0.16472439968975378 0.0881994448312921 0.18685092967844152 0.0 -0.33043493282569014 0.08706750030159031 0.3417133220117205 0.0
 -0.15979136074017908 0.08064443491805715 0.17898827852809468 0.0 -0.31840382900698455 0.08800336205036383 0.33034162628781205 0.0
 -0.15476449384408164 0.07336076374484085 0.1712712766696189 0.0 -0.3063383243661184 0.08859962329619243 0.31889349667823014 0.0
 -0.1496606388062778 0.06634902005250891 0.1637085803182942 0.0 -0.2942768937513696 0.08887734492119835 0.307405388105343 0.0
 -0.1444960335543307 0.05960896106449764 0.1563084513138143 0.0 -0.2822543808754269 0.08885724544410495 0.2959107054354142 0.0
 -0.13928585006858818 0.05313958754262669 0.14907838137546875 0.0 -0.2703020489752364 0.0885594103155682 0.28443974201164696 0.0
 -0.13404455569821488 0.04693935702359444 0.1420255123212738 0.0 -0.2584481909874841 0.08800324943573032 0.273020217815367 0.0
 -0.12878538936149886 0.041006634868846245 0.13515628219309578 0.0 -0.24671810904592853 0.08720756917120823 0.2616772543648946 0.0
 -0.12352080254973796 0.0353394021382823 0.1284766982998185 0.0 -0.23513424048937262 0.08619076103864523 0.2504335407626841 0.0
 -0.11826236611794143 0.029935211485987632 0.12199222977929712 0.0 -0.22371600119392218 0.0849703542144122 0.23930902675311197 0.0
 -0.11302089345127399 0.024791049200751255 0.11570790153225621 0.0 -0.21248061436249543 0.08356345751583585 0.22832184063699296 0.0
 -0.10780645276963412 0.01990365830206777 0.10962840358491417 0.0 -0.20144302511978676 0.08198692187879862 0.21748827032410567 0.0
 -0.10262832106909495 0.015269359141096667 0.10375801469785854 0.0 -0.1906160861021131 0.08025701715475346 0.20682282534446383 0.0
 -0.09749545460331224 0.010884175531954992 0.09810111592289318 0.0 -0.18001064753099535 0.07838932360436848 0.19633827767320014 0.0
 -0.09241635576156054 0.0067439467311261525 0.09266209381273224 0.0 -0.16963600798959844 0.07639881713195588 0.18604610844037867 0.0
 -0.08739909715817348 0.0028442849601113193 0.08744536660680292 0.0 -0.1594998845192116 0.07429993205093242 0.1759565090140601 0.0
 -0.08245113592801921 -0.000819409293583466 0.08245520752148473 0.0 -0.14960914055513996 0.07210647415899547 0.16607901298264482 0.0
 -0.07757953840733714 -0.0042521389824820635 0.07769598101203075 0.0 -0.13996945118776735 0.06983153379704946 0.15642215437160187 0.0
 -0.07279020305098263 -0.007459271771875196 0.07317140422029617 0.0 -0.1305859020821349 0.06748751171340335 0.14699402049019436 0.0
 -0.06808839284577885 -0.010446284670743686 0.06888507896303322 0.0 -0.12146252056489089 0.06508619881275092 0.13780187653972453 0.0
 -0.0634787347788987 -0.01321879473563568 0.06484046809973408 0.0 -0.11260222058042153 0.06263869473779392 0.12885210963774105 0.0
 -0.05896529706169027 -0.015782593915499934 0.061040941410457905 0.0 -0.10400721049087469 0.06015538884827155 0.12015061648439374 0.0
 -0.05455147593558132 -0.01814364374383433 0.05748961067056801 0.0 -0.09567906452781993 0.05764611904715693 0.11170299203744598 0.0
 -0.050239912578577926 -0.020307974500521846 0.05418913769582422 0.0 -0.08761873503051464 0.05512008523622012 0.1035145715578039 0.0
 -0.04603303116631418 -0.022281751131698856 0.05114211954792073 0.0 -0.07982664320179081 0.052586001777353716 0.09559069278854435 0.0
 -0.04193350332559553 -0.02407125861599246 0.04835125843776687 0.0 -0.07230265853747456 0.05005208781286981 0.0879368291787569 0.0
 -0.03794433990404012 -0.02568325222109221 0.04581923586667033 0.0 -0.06504601034186525 0.047526046024822896 0.08055872710108834 0.0
 -0.03406770984292329 -0.0271245510550608 0.0435471023591721 0.0 -0.05805544050024974 0.04501500795661857 0.07346281449149951 0.0
 -0.030306249736164147 -0.02840184352747334 0.04153472630016753 0.0 -0.051329257392868935 0.04252556267431399 0.0666567036784028 0.0
 -0.026661713027686433 -0.029521388307873802 0.03977888019030918 0.0 -0.044865496816674844 0.04006369033001339 0.06014991344521012 0.0
 -0.0231353725995827 -0.03048977973834692 0.038273648033789937 0.0 -0.038662117931893954 0.037634918332745314 0.05395504092197582 0.0
 -0.019727978140347407 -0.03131368645901611 0.03700999974546871 0.0 -0.03271676772271614 0.03524438377217711 0.04808901618563913 0.0
 -0.016439924265244005 -0.031999838479748584 0.03597583595383096 0.0 -0.027026436105387297 0.032896785517739606 0.04257495444458801 0.0
 -0.01327127665321889 -0.032555120676592705 0.03515626069811445 0.0 -0.021587628779072953 0.03059634306948125 0.03744545266822732 0.0
 -0.010221800799966398 -0.032986387329591665 0.03453385238649229 0.0 -0.01639643728353714 0.028346858624962952 0.03274732889101954 0.0
 -0.00729101018761661 -0.033300447862976215 0.03408927481526596 0.0 -0.011448767108474249 0.026151824957437828 0.028548068532013682 0.0
 -0.0044781551714260836 -0.03350387295685736 0.03380182505203836 0.0 -0.006740289700405198 0.02401441614546361 0.02494240742295923 0.0
 -0.0017822512149762281 -0.03360309679661545 0.03365032739389012 0.0 -0.002266515026906058 0.021937418599517467 0.022054192916034037 0.0
 0.0007978411501929003 -0.033604433325802936 0.03361390321949053 0.0 0.001977219706225936 0.019923239466000917 0.020021110573250043 0.0
 0.003263533459368157 -0.0335139377106006 0.03367246161940693 0.0 0.005995728429318094 0.017973933957556466 0.018947587216021324 0.0
 0.005616105224947179 -0.03333760092180845 0.03380734052124542 0.0 0.00979396314077936 0.016091176227444912 0.01883740073326554 0.0
 0.007856968196751803 -0.033081292805201744 0.034001527655507804 0.0 0.013377132207881406 0.0142763489930525 0.019564299289230095 0.0
 0.00998751073045757 -0.03275070670770189 0.03423973072973727 0.0 0.016750519333725965 0.012530494348470124 0.020918728129754188 0.0
 0.012009287857790648 -0.03235139779080666 0.03450849075039776 0.0 0.01991952775980292 0.01085439432128176 0.022684917065209493 0.0
 0.01392393095619795 -0.0318886582054061 0.034796010912375885 0.0 0.022889478686736336 0.009248712215828197 0.0246873836645718 0.0
 0.015733223913337008 -0.03136768712336022 0.03509225171139946 0.0 0.025665775270901355 0.0077138490021717125 0.02679991579622438 0.0
 0.01743886915613457 -0.030793540389070614 0.0353886463027071 0.0 0.028253754582073097 0.006249849900793596 0.028936746046618066 0.0
 0.01904248003779497 -0.030171220525109788 0.035677984723981065 0.0 0.03065881598382918 0.004856545825708763 0.031041086238846553 0.0
 0.020545928095856397 -0.029505532264062 0.03595429870690993 0.0 0.03288633033485151 0.0035334811777729624 0.03307561355631442 0.0
 0.021951096230702204 -0.028800975475990503 0.03621252289054375 0.0 0.03494166109997159 0.002280007399302432 0.03501596941634119 0.0
 0.023259940138737053 -0.02806183506328833 0.03644847599525705 0.0 0.03683031777355209 0.0010953216793077325 0.03684660142919546 0.0
 0.024474303779125448 -0.027292238424408786 0.03665866641992981 0.0 0.038557790214416486 -2.14832619074968e-05 0.03855779619933553 0.0
 0.025596093713374016 -0.026496178780160147 0.036840297275321135 0.0 0.04012915908298669 -0.001071544674052586 0.04014346293851769 0.0
 0.026627406954454622 -0.02567744473904315 0.03699121476032861 0.0 0.04154950410514731 -0.002056092422641942 0.041600346241757395 0.0
 0.02757037925927548 -0.024839611483113762 0.03710973067986784 0.0 0.04282379326891666 -0.0029764869492687647 0.04292710966857749 0.0
 0.028427182356929787 -0.023986196082768817 0.037194654176039524 0.0 0.04395696923434519 -0.003834162074240508 0.044123870445380395 0.0
 0.029199972820034954 -0.023120548675997783 0.037245109528231526 0.0 0.04495390859585564 -0.004630615092223445 0.04519177462964772 0.0
 0.029890978233686253 -0.02224576215270899 0.03726049534723881 0.0 0.045819548211008476 -0.005367417706426533 0.04613285348963568 0.0
 0.030502591813040505 -0.02136475994479123 0.0372405837066435 0.0 0.04655876226786566 -0.006046191930385641 0.04694970479965439 0.0
 0.031037273656165456 -0.02048020625236127 0.03718536276745139 0.0 0.04717639320353555 -0.006668589827905703 0.04764537927215442 0.0
 0.03149746356677665 -0.019594829214136085 0.037095114814104345 0.0 0.047677230057310734 -0.007236280135553771 0.04822325182044389 0.0
 0.03188559513885885 -0.01871115862403252 0.03697023984792262 0.0 0.04806600233454461 -0.007750969860481484 0.04868693987305569 0.0
 0.03220408229669183 -0.01783152533551593 0.03681122399979722 0.0 0.04834734456403165 -0.008214356607821584 0.04904020168059735 0.0
 0.03245544081184077 -0.016958061015884946 0.036618731159194694 0.0 0.04852584150435623 -0.00862815655256569 0.0492869392354758 0.0
 0.03264217065421773 -0.01609273105677173 0.036393506259835125 0.0 0.04860596124549709 -0.008994077552006123 0.04943109243796121 0.0
 0.03276676783553569 -0.015237325537133119 0.036136368991813016 0.0002844482476287603 0.04859210216507785 -0.009313799190407718 0.049476653566915815 0.00013596463147031557
 0.0328317116809928 -0.014393466266253993 0.03584819609215548 0.000878829642609853 0.048488661903215255 -0.00958908056307986 0.04942773309802458 0.0005960563384071583
 0.03283937163893611 -0.013562682902537043 0.035529856419002484 0.0017379708019371477 0.04830001337534599 -0.009821725224089873 0.04928851365618692 0.001333800940944581
 0.032792217805516076 -0.012746375480342678 0.035182376788532733 0.0028208313550076853 0.048030541940519866 -0.010013571297795613 0.04906327108169689 0.002307382063804818
 0.03269268503091961 -0.011945785371108958 0.03480680167242483 0.0040909094362677634 0.04768453711916568 -0.010166446332724788 0.048756247920705126 0.00347994024515827
 0.03254317915530476 -0.011161999153254326 0.0344041964683309 0.005514840516596762 0.04726620524843983 -0.010282157948788994 0.048371654206482186 0.004817897962438386
 0.032346066394371265 -0.01039597266400989 0.03397564213992011 0.007062815537157288 0.04677967230321025 -0.010362512537060985 0.04791366618070968 0.0062911415968353685
 0.03210367523353636 -0.009648549210077384 0.03352223837036634 0.008707871458056762 0.04622898438876266 -0.010409297324402142 0.04738641649675852 0.007874279521160673
 0.031818301127198245 -0.008920424914393672 0.0330450944509832 0.010427130231309393 0.04561796232652695 -0.010424359567544336 0.04679386454673182 0.009544081821415536
 0.03149223534640629 -0.008212198935816324 0.03254536984695157 0.012200118176154682 0.04495034128767957 -0.010409514845831393 0.04613990876892211 0.011280292569206499
 0.031127753934650438 -0.007524374452351517 0.03202426073956034 0.01401009793927881 0.04422973854675711 -0.010366573673908842 0.04542835702126009 0.013063068564095375
 0.030726950892436072 -0.006857245241727648 0.031482809967526316 0.015841637936623135 0.04345979958563552 -0.010297337157727569 0.044663064522752156 0.014876144166598403
 0.030291915728499905 -0.00621105270299172 0.03092211723316954 0.017681390414949587 0.04264413044185657 -0.010203560029509116 0.04384785625795033 0.0167059101981877
 0.029824743490029285 -0.0055859966119323045 0.030343346591873536 0.019517225963914232 0.04178628641362168 -0.010086956919137505 0.04298651453804739 0.018540097133712196
 0.02932748381148282 -0.00498216897551241 0.029747660654467357 0.021339219371858703 0.04088976354216193 -0.009949188039429974 0.04208276494216903 0.020367584614321674
 0.028802137992447154 -0.004399588907384656 0.02913622376853167 0.02313848217578032 0.03995797780037513 -0.009791874218515705 0.04114025754181061 0.022179575722752254
 0.028250739631460662 -0.0038382113279189665 0.02851028158265624 0.024907670109035232 0.03899429895171743 -0.009616582739966826 0.040162594716110396 0.023968014694754104
 0.027675221530793076 -0.0032979448041773247 0.027871030241271542 0.026640787364782897 0.038002002128607465 -0.009424826424745798 0.03915328235179361 0.02572603123544817
 0.027077518832460075 -0.0027787937857999424 0.02721973036284949 0.028332794771351935 0.03698425874412881 -0.009218050982883757 0.03811571668978182 0.027447329143981018
 0.0264596668462041 -0.002280772480911705 0.02655778403259196 0.029979275026056233 0.035944039064552805 -0.00899759979914205 0.03705308012054624 0.029126795810591397
 0.025823731698288516 -0.0018037975989278945 0.025886653020487007 0.03157598004239824 0.03488416017986279 -0.008764883072115898 0.035968427915634406 0.03076016241393874
 0.025171827211203035 -0.0013477213677694402 0.025207880474879357 0.033119419774327356 0.03380753121667906 -0.008521293012797835 0.034864905013160245 0.03234398365056875
 0.024506082782784395 -0.0009123425266139479 0.024523059805875574 0.034606834976584545 0.03271700356589592 -0.008268138805177263 0.03374558403158145 0.033875383448930374
 0.023828626073537088 -0.0004974018571901679 0.023833816923858164 0.03603754246638103 0.03161536315479837 -0.00800665535427406 0.0326134591445297 0.03535136773797457
 0.02314140474003774 -0.00010257784112020749 0.023141632084961727 0.037409772290048084 0.03050530875681927 -0.007738022446455101 0.03147142916568482 0.03677001060315276
 0.022446346434920463 0.0002724878639334043 0.022448000309881894 0.038722234758568584 0.0293894604989548 -0.007463350087504145 0.03032230174225355 0.0381294489130541
 0.02174534840456979 0.0006281759873373524 0.0217544198338451 0.03997408337504318 0.028270363122735724 -0.007183694330236904 0.02916880003225388 0.039428446396464006
 0.02104023910594419 0.0009648931116230834 0.021062352203687053 0.041164990175837954 0.027150482826075743 -0.006900071121539007 0.02801356277183126 0.04066619108503849
 0.02033279900494468 0.0012830181168929815 0.020373238595367084 0.04229446942811013 0.026032214815245043 -0.006613451884376132 0.02685915028466131 0.04184239103789115
 0.019624782872068862 0.0015829477791226387 0.019688520169054775 0.043362049072873464 0.0249178960855073 -0.00632475420418624 0.025708054400742027 0.04295640313847167
 0.01891795118724365 0.0018651151206247995 0.019009669422062992 0.04436775030704366 0.02380981184770374 -0.006034831244538857 0.02456270197623046 0.04400845642346665
 0.018214050284676306 0.002129962362420627 0.01833816695959674 0.04531185058070002 0.022710210589735016 -0.0057444739661535555 0.023425470031099235 0.04499857467811495
 0.017514820569096343 0.0023779351095456706 0.01767550607345799 0.046194632170983616 0.021621257842394614 -0.005454419163924528 0.02229864298792861 0.045926947923266695
 0.016821984442915498 0.0026094797608426 0.017023176707651782 0.04701688460075172 0.020545063851382047 -0.005165352935705279 0.021184440507310182 0.04679382654439568
 0.01613723419002542 0.002825025315480996 0.01638264616406134 0.04777955793262846 0.01948367654388085 -0.004877917214882746 0.02008501252232177 0.047599525544442405
 0.015462192806563621 0.0030249865815157296 0.015755314982750995 0.04848316892591262 0.018439087961215083 -0.00459270650147192 0.019002445049258517 0.048345074082029815
 0.014798454331768192 0.0032097806264966364 0.01514255402102505 0.049128371458844036 0.017413219416433427 -0.00431026253022657 0.017938745037608658 0.049031056855589256
 0.014147587572976334 0.003379828410349941 0.014545702946865201 0.04971595193687332 0.016407938109226892 -0.004031079970017114 0.01689585862632892 0.04965823926675774
 0.013511150668767066 0.003535551544825694 0.01396607737055198 0.050246685029885406 0.015425052990216055 -0.0037556171150093997 0.0158756706839593 0.05022773927703415
 0.012890685005247395 0.00367737466769508 0.013404955962296763 0.05072144533447887 0.014466327861248622 -0.0034842913036220078 0.014880017731092732 0.05074053221091831
 0.012287740405917512 0.0038057352022676785 0.012863599213011778 0.05114120063246082 0.013533492943930366 -0.00321747520828808 0.013910700125420051 0.051197090235575685
 0.011703815656574934 0.003921073593845154 0.012343181075048617 0.05150672044851551 0.01262823118413152 -0.0029554966176594632 0.012969471195729929 0.05159800175883584
 0.011140384980635796 0.004023827201454317 0.01184480320072644 0.05181886466475923 0.011752181679001676 -0.0026986516398296006 0.012058046893648144 0.05194419905628002
 0.010598897871168403 0.0041144307579842505 0.011369484445026739 0.05207851921204616 0.010906922468477246 -0.0024471931115740953 0.011178090707214245 0.05223653275710046
 0.0100807783922007 0.004193314209145974 0.010918148975411813 0.05228671860602077 0.010093978022001108 -0.002201336977185959 0.010331228232682095 0.05247587511070142
 0.009587414000671786 0.004260902330928746 0.010491605973062056 0.05244431113835547 0.009314814352736766 -0.0019612708913805954 0.009519051945195367 0.05266306349005416
 0.009120165273316022 0.0043176139723327825 0.010090550283640767 0.052552230334677145 0.008570839010195558 -0.0017271538587987298 0.008743131120522746 0.05279894684317257
 0.008680364453572932 0.004363861732122891 0.009715555375990562 0.052611670347093104 0.007863410418765518 -0.0014991145801462283 0.008005033912380203 0.0528846146588319
 0.008269322861476946 0.004400047641887978 0.009367076376235501 0.05262355392611003 0.0071938471110047815 -0.0012772486150574916 0.007306353418852534 0.05292099560746701
 0.007888318247612608 0.004426567814667391 0.009045444565827999 0.05258859307605091 0.006563417865120598 -0.001061623868897104 0.00664872162984707 0.05290888000550298
 0.007538593335910108 0.004443809923211532 0.008750876305711421 0.052507838829690956 0.005973341995041984 -0.0008522832672987834 0.006033838028771541 0.05284915150829217
 0.007221358691300613 0.004452151872990647 0.008483494424386511 0.0523822956775215 0.005424795055428556 -0.0006492484184307159 0.005463508479195114 0.05274266982812956
 0.006937786225396562 0.004451963000320726 0.008243352004222979 0.05221292200754829 0.0049189018951208115 -0.0004525177107762941 0.0049396728770627445 0.052590456455074784
 0.006689007981988818 0.00444360533290031 0.008030470480469384 0.05200071735295028 0.004456735484681795 -0.0002620673960858099 0.004464433950739228 0.05239355980143854
 0.006476113754533577 0.004427432799692053 0.007844884355900219 0.051746622527641575 0.004039317267794337 -7.785242051942798e-05 0.00404006744860556 0.05215301226087139
 0.006300148031712341 0.004403790540978581 0.007686692159199645 0.05145155162227929 0.0036676159631070676 0.00010019241558226637 0.003668984242672349 0.05186979899995665
 0.006162111217218923 0.0043730124173751335 0.007556113568223574 0.051116420324487814 0.0033425462656966006 0.00027215031032716357 0.0033536072116056555 0.05154494852743272
 0.006062954964117142 0.004335424303055806 0.007453544578550505 0.05074220996305108 0.0030649682342370832 0.00043812315217757296 0.003096123733534627 0.05117944713925572
 0.00600358011529096 0.004291342424601104 0.0073796066294822445 0.05032990188235991 0.0028356834237835077 0.0005982286951524061 0.0028980990410309147 0.050774285037382044
 0.005984832361896815 0.00424107538739776 0.0073351849902779185 0.04988042517444305 0.0026554332070787196 0.0007525990077202688 0.0027600236925935813 0.05033047134313655
 0.0060075013625752235 0.004184921678345801 0.007321450817647538 0.04939474026577309 0.0025248963173243755 0.0009013785899092853 0.0026809671343724162 0.049848980117851216
 0.006072316383063438 0.004123170003397366 0.007339860838799089 0.04887378767262057 0.0024446850120505618 0.0010447239455594042 0.0026585584309113583 0.049330825099868095
 0.00617994374963483 0.004056098781827318 0.007392133797259872 0.04831849419753194 0.00241534390636795 0.0011828042461142615 0.002689407382799176 0.04877700229373492
 0.006330982910882718 0.003983975998872676 0.007480201158891554 0.04772978199999796 0.0024373472695728886 0.0013157980860573986 0.0027698350701380633 0.04818850593529291
 0.006525962251616458 0.003907059207413977 0.0076061353498186775 0.04710856495774897 0.0025110945496114694 0.0014438923370195754 0.0028966223291952095 0.04756630532828897
 0.006765335144655303 0.003825595759804334 0.007772061665796347 0.04645575586164961 0.002636906337562333 0.001567281179847733 0.003067514519897387 0.04691138615548102
 0.007049475577122857 0.003739823699387298 0.007980061855333613 0.04577225804695265 0.0028150198319124393 0.0016861647674163793 0.0032813851156084485 0.04622471954852429
 0.007378672526942546 0.0036499725147773484 0.00823207796479642 0.04505896348332289 0.0030455841628746097 0.0018007481582099814 0.003538117694827191 0.04550725954995377
 0.007753124390175929 0.0035562636950956243 0.008529827036851102 0.04431676023881833 0.0033286553065363248 0.0019112401167212453 0.003838331008849689 0.044759956680984314
 0.008172933071932073 0.0034589113606365456 0.008874733956520702 0.04354652778383045 0.003664190474576458 0.002017851877371265 0.004183063235595128 0.04398375848398494
 0.008638098129651665 0.003358123050412918 0.00926788701480581 0.042749142196052206 0.004052042120389889 0.0021207959470174844 0.004573491094809257 0.043179606067416235
 0.009148510392043493 0.0032541005848429664 0.009710016117885857 0.041925478958585526 0.004491951541993377 0.002220284907643622 0.005010717885366001 0.04234843322089375
 0.009703945145730065 0.0031470410419816384 0.010201491004321621 0.04107638962938258 0.004983541967941168 0.0023165302310196277 0.005495634891207637 0.041491137553206985
 0.010304055026259338 0.0030371377653920072 0.010742334745768755 0.04020272008719488 0.005526311250078489 0.0024097411854482943 0.006028844716327484 0.040608626144542845
 0.010948362487290916 0.002924581439369073 0.011332246809376374 0.039305310632107786 0.006119623984520801 0.002500123503030176 0.0066106289596623196 0.039701800744557224
 0.011636251783466426 0.0028095612129185464 0.011970630299919963 0.038384991407349106 0.006762703145830244 0.002587878154047602 0.0072409438044235015 0.038771551946687
 0.012366960508729374 0.0026922659110962385 0.01265661913626711 0.037442581774459985 0.0074546212006146246 0.002673200149957818 0.007919430300620589 0.03781875303990613
 0.013139570653469245 0.002572885309947926 0.01338910212731444 0.03647889213397116 0.008194290674235195 0.002756277357008549 0.008645430268217767 0.036844270070848506
 0.013952999166455718 0.0024516114570328476 0.014166742196968528 0.035494721506662545 0.008980454160894161 0.0028372892491048394 0.009418002294489376 0.03584895143593148
 0.014805988000891685 0.0023286400436030455 0.014987990029861247 0.03449085875352097 0.009811673758044278 0.002916405701860712 0.010235934942746579 0.03483363522387428
 0.015697093611708793 0.0022041718222287976 0.015851092116212575 0.03346808285254309 0.010686319894744542 0.0029937857358307823 0.01109775589589521 0.03379914726991891
 0.016624675890596737 0.002078414065951967 0.01675409363400287 0.03242715979849819 0.011602559555658871 0.0030695762622384953 0.012001736818990368 0.032746298360561074
 0.017586886513311337 0.0019515820719891443 0.017694836812352965 0.03136884060190551 0.01255834387044049 0.003143910826478227 0.01294589417742464 0.03167588287345941
 0.01858165668961357 0.0018239006893251382 0.018670955493899646 0.03029386990221939 0.013551395066142816 0.0032169083395009552 0.013927986484177483 0.030588684074415288
 0.019606684248289666 0.0016956059149926862 0.01967986652980879 0.029202982106603423 0.014579192748042605 0.0032886718038894324 0.014945508469713415 0.029485470896206345
 0.020659420087791414 0.0015669465083396257 0.02071875864340905 0.028096900943439612 0.015638959503871678 0.0033592870310665927 0.015995682658793607 0.02836699916304847
 0.021737053943286493 0.001438185628777822 0.02178457922559373 0.026976337033925508 0.016727645809730036 0.003428821333908127 0.017075448751808612 0.027234010431703277
 0.022836499457814942 0.0013096024865171076 0.022874019457880024 0.02584199472668597 0.01784191423219853 0.003497322203401013 0.01818145115395166 0.026087234515709608
 0.02395437852179106 0.0011814940431684165 0.023983498046350273 0.024694573502977494 0.01897812290270546 0.0035648159813007627 0.019310024906527976 0.02492739000598578
 0.025087004880271924 0.001054176733903793 0.025109143801593306 0.023534757157353058 0.02013230825189587 0.0036313065176260496 0.020457180220507125 0.023755181496764817
 0.02623036698429622 0.0009279881570253051 0.026246777214554103 0.02236322161411032 0.021300166985158013 0.0036967738020498536 0.021618585757147427 0.02257130228730721
 0.027380110063274697 0.0008032888029231708 0.02739189113547909 0.0211806343614814 0.02247703731439426 0.0037611725891954404 0.022789550800276583 0.021376434571641872
 0.028531517407148724 0.0006804637838676719 0.028539630630328525 0.019987654755343635 0.02365787939204215 0.0038244309966138723 0.023965006358778074 0.020171249833567325
 0.029679490843510136 0.0005599245655644107 0.02968477205991524 0.01878493465277414 0.024837254964674173 0.00388644909491469 0.025139485292018114 0.01895640945191533
 0.030818530399398816 0.00044211069786941954 0.030821701410659333 0.017573118801331906 0.026009306233413004 0.003947097480789382 0.026307101498764748 0.017732565216418875
 0.03194271313936927 0.0003274915386429601 0.03194439189297422 0.01635284515163799 0.027167733914095125 0.00400621583348076 0.02746152820459026 0.01650035975787236
 0.033045671172497446 0.0002165679658189298 0.03304638081431381 0.01512474530560757 0.028305774492815308 0.004063611455363124 0.028595975375885888 0.015260427116793948
 0.03412056882580016 0.00010987407311274565 0.03412074573200457 0.013889444816511264 0.02941617667547257 0.00411905779739939 0.02970316628477397 0.01401339324094791
 0.035160078983142815 7.978846449963493e-06 0.03516007988845918 0.012647563516207298 0.030491177032081283 0.004172292970300266 0.030775313246687485 0.012759876489666385
 0.03615635859796799 -8.851218694938907e-05 0.03615646693846195 0.011399715950103482 0.03152247483977626 0.00422301824256775 0.03180409255271068 0.011500488239693685
 0.03710102338107665 -0.000178955338957264 0.03710145497061453 0.010146511798998559 0.03250120613198608 0.004270896526876693 0.0327806186210257 0.010235833471807579
 0.03798512167950654 -0.00026266717530538236 0.03798602984061246 0.008888556338755852 0.033417916964707556 0.004315550856551388 0.03369541739547932 0.008966511391726825
 0.03879910756276854 -0.0003389229691918889 0.03880058783635022 0.007626450940562577 0.03426253591502722 0.004356562854269836 0.03453839902531288 0.007693116069378629
 0.03953281313798058 -0.0004069551985875753 0.03953490770365029 0.006360793661722664 0.03502434583147077 0.004393471195444803 0.03529882986825013 0.0064162371385692
 0.040175420121108064 -0.00046595209163941 0.040178122072332324 0.005092179748290463 0.03569195486115865 0.004425770068900429 0.03596530387072743 0.00513646042333177
 0.04071543069715391 -0.0005150562244763033 0.04071868833556792 0.003821202228881109 0.03625326678308784 0.004452907638330621 0.03652571339318704 0.003854368646274107
 0.04114063770850396 -0.0005533631754308131 0.04114435905280699 0.00254845261255838 0.036695450683931805 0.004474284508084698 0.03696721957026466 0.0025705422000059227
 0.04143809421720744 -0.0005799202395031332 0.04144215196920095 0.0012745215885797763 0.03700491001849384 0.004489252197364249 0.03727622232426947 0.0012855599395362673
 0.04159408249393228 -0.0005937252065778038 0.04159831977535835 -1.440534821325912e-42 0.03716725110387944 0.004497111627500357 0.037438330192585065 -9.822993113361989e-17


==> experiment_example_6/control.csv <==
 Ag_x_0 Ag_y_0 Ag_mag_0 Ag_int_0 Ag_x_1 Ag_y_1 Ag_mag_1 Ag_int_1
 -0.744598217444114 -0.6653736917480956 0.9985733098232907 0.027599468700273744 -0.5534786198781094 -0.6821006101765961 0.8784075506651007 0.030324502560440596
 -0.7456080785437367 -0.6663839258658757 0.9999994717209104 0.028127727678746398 -0.5542176564085239 -0.6830522985867702 0.8796122175593214 0.026657697632697163
 -0.7466352730326505 -0.6652326950789049 0.9999993847690527 0.03628546172308127 -0.5505629923606984 -0.6786689608321377 0.8739056968312657 0.024102597255151396
 -0.7489124038446374 -0.6626675625214187 0.9999990435247583 0.06595211270707856 -0.5426092783343598 -0.6687590064232466 0.8611988374392657 0.026342091937158876
 -0.7525518846873717 -0.6585300501493968 0.9999980830463038 0.11560277641258902 -0.5306599199529384 -0.6531104267122451 0.8415183777700341 0.0359504100190072
 -0.7524487854527486 -0.6481630906802601 0.9931236412700605 0.18065503434477026 -0.5150985190066601 -0.6317630462068556 0.8151386574291641 0.05406316880443547
 -0.744598032192479 -0.6288372135960127 0.9746088809097264 0.2535082163092342 -0.4961083668164951 -0.6050051834612817 0.7824032103975221 0.07415832168433001
 -0.729098931801229 -0.6014495812454519 0.9451596961011522 0.31752741581700145 -0.47401212993456143 -0.5731753557518064 0.7437859152782536 0.09469812933719218
 -0.7064522739612574 -0.5672188372670446 0.9059867685212679 0.3688124990418069 -0.44915915575175674 -0.5366956539272748 0.6998472491480238 0.12119134741700305
 -0.6773151225281306 -0.5274503749262742 0.858463553807128 0.4047747268297991 -0.42181465337114715 -0.4958787082610715 0.6510171235115785 0.1543456393339519
 -0.6421782582789333 -0.48320072411790316 0.8036640188500604 0.4262322903979011 -0.39236707815853666 -0.4510436271667991 0.5978229483973074 0.19084641111397563
 -0.6017236056720495 -0.4350869474026684 0.74254424071778 0.43807496945283586 -0.36117258281016207 -0.4028525207953999 0.541050633568589 0.22416025324167663
 -0.5566658167266304 -0.3834980515372097 0.6759789841738889 0.4431786017873473 -0.3286863832193526 -0.3524632059394563 0.4819388447250737 0.25105383791513974
 -0.5076913043381007 -0.3291579434540728 0.6050581891350919 0.4429772093207482 -0.29523971279637495 -0.30118960231233505 0.4217601979243045 0.2689157367599254
 -0.4554458008207442 -0.2728764696989478 0.5309354435339665 0.43809484869189436 -0.2613950232969947 -0.2502653388504384 0.36188409475184335 0.2794386663526915
 -0.4007605163655859 -0.21584990870866577 0.45519245882060744 0.42955539564516393 -0.22776242142180184 -0.20080124124002918 0.30363935696062005 0.28406041005535265
 -0.34446415597254965 -0.15931547403004953 0.3795220349535721 0.41829333192191875 -0.19492610882362124 -0.15381430258343837 0.24830430439351583 0.2853978341699898
 -0.287387236587553 -0.10437999664551267 0.30575579708837475 0.404310747044155 -0.1633926217378234 -0.11018138805447189 0.19707127419278936 0.28432978564691475
 -0.2302837614081139 -0.05193984116156429 0.23606854485118864 0.38819888730279367 -0.1335721449403093 -0.07070579318840263 0.15113182025753596 0.28164250110693617
 -0.17383480114714103 -0.0026575181217921733 0.17385511350671778 0.3698729632854075 -0.1057865945853427 -0.036043820524766075 0.11175849225891162 0.2777001168208843
 -0.11868503723640214 0.04295923846533818 0.12622057769368653 0.34956370638206136 -0.08022999031664572 -0.006668128917163194 0.08050661643284343 0.27055238668815007
 -0.06541364751921001 0.08451763487075671 0.10687458016719412 0.3276792104842166 -0.0570272092881744 0.0170505898083118 0.05952163650311163 0.26090419178519314
 -0.014466856655887018 0.12185121454716769 0.12270700235977518 0.30493114134194454 -0.036270877781668744 0.03485404375481196 0.050302891975661776 0.25024548857899803
 0.03376884046494509 0.1548989428088621 0.158537115747859 0.28214443716447746 -0.018010994351519233 0.046637026531716703 0.04999408126219048 0.23908780771471938
 0.07896924348540388 0.18367368289628985 0.1999303959015333 0.2591644106873767 -0.0022256999588973056 0.052428434296283306 0.0524756559088758 0.2262500658030822
 0.12087434202449425 0.20825866460893785 0.24079509534986895 0.2363521249356834 0.011152456881687213 0.05235737200506971 0.05353196893235994 0.21264972706291946
 0.15929558935323637 0.22878701342689634 0.2787805271180068 0.2144620906413673 0.022223521774739793 0.04664184472860459 0.051665719773942895 0.19889682001609008
 0.1940832403526214 0.2454595923420745 0.31291966326600634 0.19396977556924436 0.03111656784386184 0.03556295429038679 0.047254253906307706 0.1863318670675514
 0.22516167908943738 0.25853214820676634 0.3428361903107374 0.17532319687815534 0.03798414770933144 0.01945658899438617 0.04267732808530517 0.17587165797551155
 0.2525170212599675 0.26829403244640115 0.36843796475439045 0.15923171876561312 0.04299690891573193 -0.0012940020786887578 0.043016376157079976 0.16797312219352392
 0.2761943502691002 0.27503008246473815 0.38977540376623443 0.14624044362433722 0.04634866988021448 -0.026271552286172305 0.05327657702208529 0.16314618996808783
 0.29628134167152065 0.2790089775011097 0.40697499056931136 0.13597906637838797 0.04827833971110895 -0.0550475904214878 0.07321909106560334 0.16107169445720576
 0.3129039279218026 0.2804622936853217 0.42019991228952475 0.12774640189371966 0.04900267420728258 -0.08715196244327525 0.09998363184631341 0.16038251718515217
 0.3262234556753431 0.27960293113844326 0.42965048834369035 0.121074383904226 0.04874361397857866 -0.12205137252239291 0.1314247976536111 0.16003085400480396
 0.33643020650815103 0.2766453591784026 0.4355662275774656 0.11535641895218962 0.04775091853146841 -0.15913950195927856 0.16614912369448764 0.1596812191032702
 0.3437410242476124 0.27180737640655683 0.438220425835918 0.1101583071232297 0.04625047477413374 -0.19778745653217683 0.20312307692209794 0.15880542387784696
 0.3483799545371747 0.2652855586445272 0.4378869949526507 0.10415707732078835 0.04440900224788126 -0.23730746997789284 0.24142699680847798 0.15625229200646867
 0.35057482333597095 0.2572591444300694 0.43483902096056026 0.0968744416794747 0.042357812414099597 -0.2770470643232561 0.28026640919425655 0.15167472216216327
 0.3505593373619342 0.2478751766505242 0.4293413003790422 0.08848473557297666 0.04021134904776192 -0.31641730277569474 0.318962164038443 0.14418912143433554
 0.3485935288999055 0.23726396211565215 0.42167717048674436 0.07947426404181135 0.038028975408716095 -0.3548002572168145 0.35683248940049517 0.1337806597180724
 0.34496867803795594 0.2255266373087721 0.41214761064824496 0.07006668203124103 0.03585651377894406 -0.3916091666242268 0.3932472872945229 0.12065113488311079
 0.3399716057055174 0.21275884340723905 0.40105737511480055 0.06023678714454826 0.03373365891064199 -0.42630461861800206 0.4276372149363754 0.10557763639729457
 0.3338822302006358 0.1990446208456079 0.38871082404703133 0.05006811728912664 0.031711379182805345 -0.4584151689996009 0.4595106949121079 0.08956652216884307
 0.3269266466619717 0.18445275184525586 0.37537161581681855 0.040009793902403154 0.02984587478910439 -0.4875528865735597 0.48846554990924107 0.07369908760633367
 0.3193088509212823 0.16907939952225085 0.3613114800549169 0.030430105053640105 0.028176937348867205 -0.5134083166654182 0.5141809403503599 0.0586633385336704
 0.311205006883824 0.15300159088957876 0.3467824146699238 0.021498999401500914 0.026740130885889717 -0.5357436865795633 0.5364106004821827 0.04512487042132671
 0.3027639852838324 0.13627270069877556 0.33201849307032094 0.013606704684441428 0.025571117304902986 -0.5544017661437858 0.5549911714104739 0.033723446961211934
 0.2941184501126047 0.11893837628713494 0.3172569936982648 0.007209389820102212 0.024696439174773106 -0.5692992204742633 0.5698346396460267 0.024867872846795976
 0.2853886367531881 0.10103041188934928 0.3027438159804007 0.00272248575918448 0.024129293965645445 -0.5804135806802789 0.5809149227428946 0.01851750129621856
 0.27665976652294816 0.08256049454470878 0.28871588399670545 0.00047074312455178347 0.02386773823420938 -0.5877627113300314 0.5882471196346367 0.013713395820722554
 0.2680404598641429 0.0634669839874685 0.27545189449456825 0.0004922023196636526 0.023904168893192513 -0.5913871492924747 0.591870061448249 0.009583060587908705
 0.2596551249180012 0.043697709243491166 0.2633064254614982 0.0008871206360377321 0.024226074374658173 -0.5913414478729369 0.5918374866904493 0.0061365236697682015
 0.25159985897189274 0.023236635645925163 0.2526705963716748 0.001327514211013992 0.02481205256383853 -0.5876945335620016 0.5882180741282006 0.0036822560837771736
 0.24394237314133907 0.002100977601055739 0.24395142041133608 0.0017428424560020186 0.025630812152716016 -0.5805300388581008 0.581095572645495 0.002041932033735873
 0.2367279795034499 -0.019675470636553623 0.23754422835454386 0.002022823436745354 0.02664256917308333 -0.5699457848617312 0.5705681590956485 0.0009619235297063702
 0.2299759071717322 -0.04205207551097994 0.23378899660643215 0.0020701381084318508 0.02779671363425797 -0.5560529045378869 0.556747240616319 0.00026952857708527095
 0.22368201241334412 -0.06498111570189892 0.23292957750175697 0.0017734938094308042 0.029033385251584293 -0.5389788841975738 0.5397602940843542 3.545683572339059e-10
 0.21782325485079138 -0.08838473581266244 0.2350719716990244 0.0012995910018235768 0.030289100859133975 -0.518872995157829 0.5197563032180671 9.293833726818017e-24
 0.21235887554147836 -0.11216013082653521 0.2401586703999391 0.0008281427490153536 0.03148828646509206 -0.49590703248165663 0.4969057224959988 0.0
 0.20723190369275238 -0.136180067355668 0.2479719190818115 0.00047178034747601474 0.032549203159733996 -0.470275433731673 0.47140050296732483 0.0
 0.20236479753666337 -0.16030457818807975 0.25816480989885693 0.00020973124979414297 0.033386358813327445 -0.4422065174461791 0.4434650527681862 0.0
 0.1976591657928932 -0.18436902241614336 0.27029813585858636 2.205979154118263e-09 0.033914249048471894 -0.41196212746642114 0.41335574358557253 0.0
 0.19301211132790527 -0.20820420428810943 0.28390608623715785 1.587723258271452e-09 0.03405182633428915 -0.3798333469857835 0.3813566550607492 0.0
 0.18832433963486067 -0.23165324245405855 0.2985452756926245 1.1070541831738385e-09 0.03372760371572673 -0.3461402232887008 0.3477795356698792 0.0
 0.18350536979929152 -0.2545695964460309 0.3138150732196746 6.545018455210256e-10 0.0328896209996669 -0.3112229243934551 0.3129559646939422 0.0
 0.17848233830046614 -0.27679386547675117 0.329349038332836 2.1925607013241408e-10 0.03150938675201967 -0.27543506632336784 0.27723152276400026 0.0
 0.17319364806279705 -0.2981541269838257 0.3448070810856228 6.4703905693036835e-25 0.029592359174072713 -0.23913430700197297 0.24095834599947183 0.0
 0.16758806846343893 -0.31845318576590903 0.359858572519487 0.0 0.027185408270855756 -0.2026666104494493 0.20448178748710594 0.0
 0.1616332100928721 -0.33748511060299363 0.37419446078695684 0.0 0.024377618671654378 -0.16636067440923627 0.16813727213796623 0.0
 0.15531799872151159 -0.355080277022389 0.3875637803731819 0.0 0.021285705858737354 -0.13052908272430208 0.13225325217457748 0.0
 0.14864096148121747 -0.3710560638368024 0.3997208250018029 0.0 0.01804664633353141 -0.09546813615085606 0.09715887228661083 0.0
 0.14163550749683346 -0.3852219924858507 0.4104346482433645 0.0 0.014808663761294114 -0.061450502823025645 0.06320965764499717 0.0
 0.1343516711231899 -0.39741500387057066 0.41951049669232293 0.0 0.011712026879763518 -0.028723551490289923 0.031019574204808803 0.007988859300231918
 0.12684726731789406 -0.4074874815773239 0.426774269219979 0.0 0.008907953434327091 0.0025077278707209528 0.009254206257790587 0.024901064438441877
 0.11919195520855395 -0.41530829203361624 0.43207372011997836 0.0 0.00654706417435693 0.03209736537370757 0.032758280071402246 0.049813927325996196
 0.11144859284449565 -0.42076912790800264 0.43527858647937095 0.0 0.004771548265597979 0.059944090108749334 0.060133697805945636 0.08191852917999189
 0.1036555245135896 -0.4238190486910571 0.43631073078206545 0.0 0.0036898561440893572 0.08600103135915456 0.08608015121502958 0.12019430105329013
 0.09586822866922676 -0.42441287312880766 0.4351057390400919 0.0 0.0033860979072105456 0.11025110780958162 0.11030309348462175 0.16359145510087936
 0.08814346331479092 -0.4225160215124911 0.43161216220105497 0.0 0.003945250061055808 0.13269077824387707 0.13274941668048873 0.21108080940572993
 0.08053315512563944 -0.4181052352060937 0.4257905315777152 0.0 0.00543303908890911 0.1533080265564221 0.1534042663043184 0.2616409954956559
 0.07307911449578605 -0.41115785905837376 0.41760189420182686 0.00040995202836340954 0.007920119055294175 0.1720977063949225 0.17227985614181068 0.31420971832122363
 0.06581583698292177 -0.4016394227211672 0.4069962533998992 0.004275591386388672 0.011487494096061868 0.18905845999933435 0.18940713771642018 0.36780692796265246
 0.058773640126550696 -0.3895156393709871 0.3939248330434553 0.014906143164706844 0.016240791944885452 0.20425831293443905 0.20490295684987145 0.42152105616753144
 0.05199302430587228 -0.37472992715748266 0.3783196966639766 0.03417314606482142 0.022272702812911174 0.21780673060808028 0.21894256139173376 0.47458438971430744
 0.04550363775661921 -0.3572100534994813 0.36009665837131555 0.0630766394720644 0.029681494637931807 0.22986137046970279 0.23176980122127974 0.5262768402535561
 0.03933092526383878 -0.33688266482478213 0.33917082943784566 0.10073022605631489 0.03859775122740141 0.24062920584582026 0.2437051519886326 0.5758751868461031
 0.03349861557873883 -0.31368185431079043 0.3154654703284467 0.14621761960958118 0.04911866809622179 0.2503045795286798 0.2550784704528706 0.6228201214792732
 0.02803057363757145 -0.28755787836910407 0.2889208308007434 0.19822022614203338 0.06125915679718005 0.25907123515312785 0.2662153060499504 0.6667576691193773
 0.022953473837412662 -0.25848577075420714 0.2595029010311856 0.2551646680653925 0.07496864996249229 0.2670296553019858 0.27735380885774047 0.7077023236170278
 0.018300199991245523 -0.22647253348310958 0.22721070780660355 0.31537560933513564 0.09012130619341258 0.2742042773575239 0.28863443237280045 0.7456628597737978
 0.014112799861825887 -0.19156237877167878 0.19208153498086192 0.37705722629174987 0.10651090815414761 0.2805984782660399 0.30013343625967187 0.780690008031631
 0.010448018550810663 -0.1538448969825036 0.15419926530043918 0.43875845740803215 0.12387494615209413 0.2862221509814613 0.31187837693023646 0.812806264134142
 0.007385123121296745 -0.11346230551228143 0.1137023958220714 0.49935607257613746 0.14193351489671904 0.2910811502824122 0.3238415641956255 0.8422075714804583
 0.0050119597726661 -0.07060123976277576 0.07077891491682937 0.5581493662435248 0.16042225469618068 0.29513370804632744 0.3359154736343372 0.869227626934791
 0.0034253157209280724 -0.025491603155085127 0.025720704096202012 0.6146495026372153 0.17911915182390822 0.2983560127790442 0.34799422539968317 0.8942814855558866
 0.0027245130372635005 0.021596174571711202 0.021767354626183778 0.6686674474985038 0.19788694169147494 0.3007904232811416 0.3600473863669247 0.9176518129961748
 0.0030052414152133195 0.07035108712102768 0.07041524646746712 0.7210800089103325 0.21662131937584386 0.3025184386315499 0.37207821989496 0.9396223177642928
 0.004357767033432734 0.12042393145067269 0.12050275266380428 0.7732036102875197 0.23520849753159617 0.3035942530258801 0.38404753323177715 0.9604062103480471
 0.00686190545262359 0.17143245848876512 0.1715697338400422 0.8244871927273564 0.25352399555162763 0.30407932358524203 0.3959023255204749 0.9801562330454432
 0.010588546010638671 0.22296074151872022 0.22321202827176895 0.8745830770339663 0.2714409479976301 0.30401686699402763 0.4075615826678422 0.9990026297579241
 0.015599161866465974 0.2745642326015849 0.27500700295634917 0.9232053518829014 0.2888482813202942 0.30341203743275025 0.4189178846513723 1.0170569029609158
 0.021942734258585072 0.3257762315086544 0.32651437426662133 0.9701603961972829 0.3055968808793667 0.30230229325886265 0.42985594111605024 1.0343740953028437
 0.029653633239827275 0.37612038567722605 0.3772875329060152 1.0153882059817163 0.32151457761419455 0.30078083925441174 0.4402734796476188 1.050972259590234
 0.03874950110473973 0.4251129521571105 0.42687532831917085 1.0589392576494676 0.336391316562699 0.2990167548651786 0.45007792386306644 1.066910372511596
 0.04922652265119047 0.47226178085076087 0.47482042940954033 1.100608182480518 0.3500250794578496 0.29718009060513134 0.45916616001350535 1.0821743974416131
 0.06106289886433243 0.517096510548456 0.52068942647139 1.1401320927086884 0.3622686500728254 0.29545639065190965 0.4674751903605592 1.0968451331181375
 0.0742123861602273 0.5591931184551527 0.5640961105939246 1.1773109398250654 0.37304781531552417 0.2940358197571792 0.4749965640001639 1.1107775595696727
 0.08860338572468167 0.5981858404490327 0.6047122122758828 1.2121283859492593 0.38238374328443275 0.2930664322729607 0.4817730387365163 1.1237885242619206
 0.10412695830590371 0.6337851337378974 0.6422818845282839 1.2445583489504706 0.39043160546120015 0.2926940545558482 0.4879617281256309 1.1356835542258576
 0.12062598564965561 0.6657853740047267 0.6766245581210933 1.2743943054691491 0.3973935412009662 0.2930417623575377 0.4937561149736331 1.1464536085597954
 0.13792700319756931 0.6939907393268159 0.70756413453654 1.3014660436103713 0.40346304525615384 0.2942003354514412 0.4993358251388636 1.1560586242271924
 0.15586118688761597 0.7181938538010028 0.7349116417744057 1.325718186940887 0.40872852529375775 0.2962403529406637 0.5047943681334202 1.164470645894655
 0.17424981899226494 0.7382211557690891 0.7585073989381296 1.347048531563909 0.4131720524509672 0.2991841071431475 0.5101198632611625 1.171646726462882
 0.1929146508866509 0.7539503427481383 0.7782397971427275 1.3653074990318255 0.4167071200433766 0.30295377164534004 0.515194925876587 1.1776528044592443
 0.2117160345063401 0.7653907011348242 0.7941326115018496 1.3803955752006214 0.41923169123674575 0.30736716812777787 0.5198363078701908 1.182553379465115
 0.23049486181521361 0.7726833299072916 0.8063295911969465 1.392266365805851 0.42070581693910003 0.31218616631837465 0.5238831805345152 1.1864169432545164
 0.24906872531201 0.7759900215030241 0.8149820509684942 1.4009577033744893 0.42117349450600017 0.31715855542735855 0.5272349208419 1.1893751419043754
 0.26724348007357734 0.7754763272322266 0.8202332666622465 1.4065830757201483 0.4207323242640453 0.3220502437245047 0.5298415311804451 1.1916163034948872
 0.28483913334653993 0.7713552748206881 0.8222665576802375 1.4094561885368062 0.41952117880750284 0.3267066238822678 0.5317285374668039 1.1933031041222033
 0.301710770693079 0.763871414163138 0.8212971000361586 1.409929827005376 0.4177501109006678 0.331021030159151 0.5330010108481463 1.194588563527964
 0.3177306138859544 0.7532868876544325 0.817553593419078 1.4083874734117023 0.41561400207581967 0.3348551174531807 0.5337255365879198 1.1955466578128489
 0.3327533395856829 0.7399086279530449 0.811288828176983 1.4051516272153601 0.41326197108275786 0.33808315129035604 0.5339341475590637 1.1958714553102239
 0.34658223195474236 0.7240566621990941 0.8027311465127188 1.4004427190379425 0.41081765058129943 0.34059559419200924 0.5336445453784255 1.1952362060062145
 0.359024577853581 0.7061409270840304 0.7921702193380132 1.3943537745727854 0.4084066640889246 0.342304497802749 0.5328868289686244 1.1931405325811015
 0.36981444226573285 0.6865587310349974 0.7798240909773825 1.3870609589719236 0.40608029124281625 0.3431246877827853 0.5316349822029062 1.189249307822842
 0.3787549005070887 0.6657273388692196 0.7659296079771479 1.3787521144477388 0.4038049510363066 0.3429909115348234 0.5298124232942476 1.1835062177157432
 0.38576955160072585 0.6440375637831962 0.75073466051996 1.3696121990477415 0.4015030205201223 0.34189253635585704 0.5273473067178999 1.1759086707127169
 0.390881350249873 0.621852697510146 0.7344991541001318 1.3596077739925405 0.3990938558437309 0.3398345747940636 0.5241788282615759 1.1662629119149162
 0.3941463327708477 0.599499568267445 0.717461541819184 1.3479976591584526 0.39648533440570877 0.3367837379148284 0.5202152501827397 1.1546105710472325
 0.39571259319926216 0.5773923096691034 0.699978810880377 1.3342242654724907 0.3935634685404084 0.3326994744253568 0.5153456549273174 1.1412429588778075
 0.3957663004017101 0.5558556882339053 0.6823536551346707 1.317957164586049 0.39022121517008895 0.3276153930432443 0.5095139277072809 1.126409317650304
 0.3945308687632632 0.535120805764858 0.6648374862848259 1.2987672313694465 0.38640787526432185 0.3216596568542127 0.5027683173330014 1.1100595485117521
 0.39221666959011003 0.5152702135306884 0.6475625906862739 1.2765142503550886 0.38209814129577563 0.315020955300636 0.49521428882879764 1.0922026505628168
 0.3890602055005669 0.49626415878819874 0.6305917528812932 1.2508016405138334 0.3772964326742597 0.3079106368392561 0.4869923596808049 1.072297456808449
 0.3852764404973429 0.47803852494215404 0.6139696791627197 1.2211049235867955 0.37199439523988065 0.3005122379586557 0.4782127510353569 1.0499102629529502
 0.38102132881102896 0.46053033414601363 0.5977168574480406 1.1870623454717226 0.3661186034481435 0.29291505647223093 0.468873183386456 1.0250446222260354
 0.37640837095825436 0.4436820122318725 0.5818393160534705 1.1480489885603218 0.35951189639438036 0.28508785216517407 0.458828821131842 0.9977868926594293
 0.371542934731926 0.4273523200660578 0.5662809883927364 1.1034886484597894 0.3519628645100171 0.2769419389473366 0.4478556637377794 0.9682511179886859
 0.3665283591216917 0.41133631741950016 0.5509451915287723 1.0536124088557415 0.34330481858073936 0.26843423908758013 0.4357925414406292 0.9364180956668267
 0.36146248739745407 0.39550398365874856 0.5357970986161592 0.9986438771906524 0.3334531453957571 0.2595671588353114 0.4225708344409961 0.9019344316200186
 0.35645099280932135 0.3798847258498592 0.5209315840000235 0.9387848392386453 0.3223887284621686 0.2503664532996515 0.40818850201506224 0.8643162265552234
 0.35163200117037086 0.3645488424081841 0.5064986897793781 0.8744851185984502 0.3101236566424354 0.24086166681938503 0.39267165030377177 0.8236622893157595
 0.3471233227022579 0.34951945308080834 0.49260374465259926 0.8065246498845708 0.2967656741165053 0.2311874184341388 0.3761881015875773 0.7802366825273145
 0.3429877057706783 0.3348115755215094 0.47931133662060277 0.7355701265577781 0.28252824472504123 0.22157276737027784 0.3590497184340019 0.734021686908629
 0.3392665684578939 0.32042474053488934 0.46666242490696197 0.662082484958511 0.2676292395341184 0.212235029132862 0.34156861308474656 0.6851981237534253
 0.33595824885881553 0.3062757700150381 0.4546127937867415 0.5870876813084396 0.2522193868118248 0.20331993490303146 0.3239654534247531 0.6342624731200102
 0.33304759491131414 0.29225854845257604 0.44309791200119364 0.5120194291240697 0.2363906965004447 0.19490101235661406 0.3063771630027251 0.5816467919403032
 0.33053417772183746 0.27832104788478024 0.43210583002076397 0.4387793412244936 0.2201941945254843 0.18698345656817342 0.28887418772349466 0.5278937831487628
 0.32842004785323364 0.2644969163903696 0.42168512733073055 0.3686598107298169 0.20366592421447197 0.17952426020614365 0.2714935886696005 0.47343133613801003
 0.3266900058909163 0.2508982290570515 0.41191780890484886 0.3011136693113983 0.1868609485904574 0.17248036463236702 0.25429606818006417 0.4188976457779426
 0.32529954504097847 0.23763959324403947 0.4028552721276713 0.23581973556049607 0.16985965347649123 0.16581860801528886 0.2373775740108608 0.36528940237893687
 0.3241798191670396 0.2247770249215955 0.39448354349424775 0.1747177442381281 0.1527649507155229 0.1595126925920256 0.22086518346057668 0.31380868135307693
 0.32323691497684987 0.21231650750115116 0.38673040035823103 0.12081839677977513 0.13570298056710847 0.15354749632544767 0.2049198198384197 0.26550590316451894
 0.322370403684947 0.20025358765419113 0.3795051732722105 0.0772395239479253 0.11881075572155857 0.1479170863020236 0.1897246955333126 0.22144543586182308
 0.3215002773036698 0.18859351521004641 0.37273307109192577 0.04541988508922679 0.1022367410712009 0.14263867360737537 0.17549399543383568 0.18267046854681157
 0.3205748812775322 0.17734081108804622 0.36635777292623395 0.026970727605398228 0.08613459641001577 0.13774797770161806 0.1624613001905431 0.1493404016231952
 0.3195695220427605 0.16650291582939367 0.3603441416178825 0.016848610142165613 0.07060495792413127 0.1332467657818592 0.15079708443731263 0.12095620419095965
 0.3184715453555543 0.1560727643517291 0.35465875567021493 0.011848233437416936 0.05570378163706701 0.1291167011939364 0.14062017570702398 0.09697186612602281
 0.3172744919307798 0.14604028843974465 0.34927191280934433 0.00906559607719191 0.04145995476575172 0.1253256262729903 0.13200545613684084 0.07717707081623684
 0.31597632467613723 0.13639130035293384 0.34415639550617666 0.007340564029723652 0.0278842986901726 0.12184184250385036 0.12499187452861021 0.061078008246860396
 0.31457786463832255 0.1271095936330529 0.3392876091370957 0.006559712485543244 0.014973838872332767 0.11862985511780672 0.11957114357505491 0.04798078750693635
 0.313083311077136 0.11818121222110033 0.33464601984346304 0.005653838430689898 0.0027159538601984963 0.11565032590842096 0.11568221249654033 0.03711004697467711
 0.3114979433330631 0.10959304575324984 0.3302144823871329 0.004478230882511995 -0.00891086090886973 0.11286621846345526 0.11321743113309732 0.028017447707166448
 0.30982727301730034 0.10133279189608924 0.32597741305003464 0.003245003468166977 -0.01993606147297131 0.11023714274073433 0.11202532832665622 0.020600200044816525
 0.30807662253415136 0.09338882364814156 0.3219202971768535 0.0020738850575753353 -0.03039253845847693 0.10772800538728704 0.11193314763140248 0.014693842637501732
 0.30625097820653885 0.08575019473014457 0.3180294916335899 0.0010539437462243773 -0.04031169680993207 0.10531574552151353 0.1127671900618619 0.009800128962375055
 0.3043549397087915 0.07840666888238622 0.314292117385044 0.000309297446036951 -0.049723070489087945 0.10298427399356395 0.11435971506104876 0.005914436159175364
 0.30239268197160907 0.07134856061757651 0.3106959143796112 4.933334808142404e-11 -0.05865067355668717 0.10072366125381219 0.11655538359520674 0.0030097024034127728
 0.3003681069318782 0.06456685607687933 0.3072293582415142 2.1084395886461046e-81 -0.06711471777690593 0.09852709269452788 0.11921398129879658 0.0011319091587350357
 0.29828502484180597 0.058053095009021775 0.3038817498386557 -7.412482928833962e-83 -0.07513307185428812 0.09639000289005649 0.12221297452973935 0.0002937645275913748
 0.29614702207111315 0.05179925358542308 0.3006430131461487 0.0 -0.08272195664141332 0.09430907490824433 0.12544769316584783 6.594823369226462e-05
 0.2939574096899023 0.045797608344627726 0.29750357920819204 0.0 -0.08989658874673996 0.09228169358295678 0.1288305384559081 2.9457705636617806e-07
 0.29171936092576406 0.0400408411154215 0.29445450327031275 0.0 -0.09667144846173883 0.09030568903746247 0.13228940403608105 6.018531076210112e-34
 0.2894358662841178 0.03452194332049168 0.29148736724300933 0.0 -0.10306050794581054 0.08837908185734064 0.1357657188247276 0.0
 0.2871097419658497 0.029234156330620795 0.2885942477390358 0.0 -0.10907734517808015 0.08650002893693436 0.13921250747396416 0.0
 0.28474363288686955 0.024170937312326026 0.28576768655705065 0.0 -0.11473518391320717 0.0846668010824581 0.1425925300748044 0.0
 0.2823400441126642 0.019325959649202838 0.2830006947445603 0.0 -0.12004691062295003 0.0828777559334858 0.14587660257452184 0.0
 0.2799013419011151 0.014693077875270515 0.2802867241513477 0.0 -0.12502508786772065 0.0811313282133034 0.14904215851223448 0.0
 0.27742980584174975 0.010266358912627022 0.27761969543732634 0.0 -0.12968194901797406 0.07942604638550742 0.15207203801334815 0.0
 0.2749276465624353 0.006040069311967715 0.27499398771910033 0.0 -0.1340294064460522 0.07776052039260921 0.15495347793454153 0.0
 0.272397029924053 0.0020086712200289916 0.27240443585139285 0.0 -0.13807905397457107 0.07613343174205192 0.1576772798323658 0.0
 0.26984008114877134 -0.0018332048674087659 0.26984630817274746 0.0 -0.14184216670745972 0.07454350936199144 0.1602371213054831 0.0
 0.2672588887335964 -0.005490827942603788 0.26731528725198667 0.0 -0.14532969533486423 0.07298954463031165 0.1626290071649726 0.0
 0.2646555162659645 -0.00896933863699963 0.2648074608571091 0.0 -0.14855226971340124 0.07147038667723023 0.1648508204674636 0.0
 0.26203201873812937 -0.012273742569818873 0.2623193161028169 0.0 -0.15152019505500242 0.06998494448586257 0.16690195314673595 0.0
 0.2593904304432931 -0.015408949727019408 0.25984770758512893 0.0 -0.1542434672780154 0.06853217602526446 0.16878301558125464 0.0
 0.2567327628846822 -0.018379777443873493 0.25738983615770217 0.0 -0.1567317732132719 0.06711108895370861 0.17049559230410938 0.0
 0.2540610202335016 -0.021190952017464796 0.2549432455459336 0.0 -0.15899452612284326 0.06572073954205462 0.17204207317683098 0.0
 0.2513771773617279 -0.023847124821256373 0.2525057834200836 0.0 -0.16104083538548727 0.06436022949064976 0.1734254589203809 0.0
 0.24868320264414273 -0.026352843646896114 0.25007560385936395 0.0 -0.1628795138224326 0.06302870412264923 0.17464923007678124 0.0
 0.24598105775958654 -0.02871256126095849 0.24765114970597116 0.0 -0.16451908608302837 0.061725349290169804 0.17571723999251856 0.0
 0.24327268809009092 -0.030930627837869887 0.24523112467430286 0.0 -0.1659677909899907 0.060449393674823486 0.17663362319148365 0.0
 0.24056002260227433 -0.033011299678564365 0.24281447728847372 0.0 -0.16723359013472847 0.059200103301483765 0.17740272235864 0.0
 0.23784496859978138 -0.034958741933493805 0.2404003800450482 0.0 -0.16832417315182246 0.057976788993802854 0.17802902945664972 0.0
 0.2351293979996675 -0.036777046903061786 0.23798820345259983 0.0 -0.1692469605189506 0.05677879889164878 0.17851712984607815 0.0
 0.23241515215568156 -0.03847021690281199 0.23557750431672803 0.0 -0.17000911503368524 0.05560551797588559 0.17887166579395228 0.0
 0.22970403382361396 -0.040042166913117135 0.23316800442157135 0.0 -0.17061755647642576 0.05445635948386101 0.17909730781399769 0.0
 0.226997789738578 -0.041496732475204724 0.2307595617787449 0.0 -0.17107895399581813 0.053330771986545254 0.17919871579055507 0.0
 0.22429811909087144 -0.04283766526360979 0.22835216616651532 0.0 -0.17139972924263389 0.05222824258793337 0.17918051375155786 0.0
 0.22160667479287796 -0.0440686358490927 0.22594592932459817 0.0 -0.17158606559072315 0.05114828221215562 0.17904726939598453 0.0
 0.21892505699745154 -0.04519323576241743 0.2235410681284646 0.0 -0.17164391483883276 0.05009042094584183 0.1788034780750422 0.0
 0.21625480188300605 -0.046214986873913996 0.2211378853774591 0.0 -0.1715790077655907 0.04905420599535569 0.1784535542701782 0.0
 0.21359739308412787 -0.04713733241593452 0.21873676974762551 0.0 -0.1713968571970899 0.04803920094674421 0.17800181876779042 0.0
 0.21095425848048172 -0.04796363566020715 0.2163381832150649 0.0 -0.171102769272474 0.04704498447042461 0.17745249566160506 0.0
 0.2083267701940021 -0.04869718232483065 0.21394265293728212 0.0 -0.1707018489322198 0.046071145685721106 0.17680970474969218 0.0
 0.20571624500260471 -0.04934119123307834 0.21155076603565134 0.0 -0.1701990094415914 0.04511727558287578 0.17607745844065353 0.0
 0.203123947048044 -0.04989881524836554 0.20916316508306884 0.0 -0.16959898083721778 0.04418295912130035 0.17525965929938772 0.0
 0.2005510880634633 -0.050373132007145126 0.2067805391028089 0.0 -0.16890631553326907 0.04326778130760521 0.17436009958217794 0.0
 0.19799882876450303 -0.05076714114330054 0.20440361741412208 0.0 -0.16812539670583687 0.04237131958319112 0.17338246087974393 0.0
 0.19546827898313424 -0.051083771027910105 0.20203316497808063 0.0 -0.167260444861062 0.04149314466826665 0.17233031500459248 0.0
 0.19296049450173341 -0.05132587606868475 0.19966997268635933 0.0 -0.166315529980454 0.040632822444935095 0.17120713119645722 0.0
 0.190476479398377 -0.05149623327793998 0.19731485307958027 0.0 -0.1652945779037949 0.03978991343260179 0.1700162777364793 0.0
 0.18801718889881208 -0.051597535650691986 0.19496863595623787 0.0 -0.1642013768523552 0.038963974857829625 0.16876102481595312 0.0
 0.1855835275661134 -0.051632403136764336 0.19263216438995778 0.0 -0.16303958786230932 0.038154560949244264 0.16744455121484628 0.0
 0.18317635082432546 -0.05160338383631594 0.19030629186833134 0.0 -0.1618127466315491 0.037361225742682025 0.1660699435823399 0.0
 0.18079646942888986 -0.05151294085624104 0.18799187863737649 0.0 -0.16052426505790576 0.0365835254037486 0.16464019558828125 0.0
 0.1784446507691431 -0.051363450525298567 0.1856897881898362 0.0 -0.15917742945764565 0.03582102297206278 0.16315820462210537 0.0
 0.17612162182676466 -0.051157202796700205 0.1834008862379695 0.0 -0.15777540323085965 0.0350732916024382 0.1616267726847567 0.0
 0.1738280689531753 -0.05089640466129845 0.18112603778429126 0.0 -0.15632123105433954 0.03433990672302695 0.160048606592155 0.0
 0.1715646398938042 -0.050583179643306934 0.17886610557821672 0.0 -0.15481785041829746 0.03362045566294754 0.15842632939990295 0.0
 0.16933194495823656 -0.05021957081778386 0.17662194902237283 0.0 -0.15326808640332829 0.03291455322122425 0.15676247677135913 0.0
 0.16713055664004206 -0.04980754621282402 0.1743944225672166 0.0 -0.15167465847163109 0.0322218312294859 0.15505949964535357 0.0
 0.16496100908564817 -0.04934900816294918 0.17218437538064282 0.0 -0.15004018593443438 0.03154193296498827 0.15331976692653643 0.0
 0.16282380143920103 -0.04884579270937539 0.16999265213684864 0.0 -0.14836719105705734 0.030874515912836287 0.15154556778412667 0.0
 0.160719399230684 -0.048299668853082144 0.16782009206405943 0.0 -0.14665810414197644 0.030219252225736157 0.1497391155162921 0.0
 0.15864823562720837 -0.04771234124321352 0.16566752902888085 0.0 -0.14491526764253354 0.02957582791471616 0.14790255032536806 0.0
 0.15661071110784577 -0.04708545336113017 0.1635357904311111 0.0 -0.14314094022936086 0.028943942781683378 0.14603794230779485 0.0
 0.15460719584067123 -0.046420587920210844 0.16142569804270226 0.0 -0.14133729932288575 0.028323311452507303 0.1441472932507674 0.0
 0.15263803063662668 -0.0457192689191968 0.1593380681040586 0.0 -0.13950644440590776 0.0277136637223969 0.14223253913115919 0.0
 0.15070352756561706 -0.04498296473232713 0.1572737115249414 0.0 -0.1376504007034071 0.027114744635271634 0.14029555299596821 0.0
 0.14880397071956267 -0.044213091048971996 0.15523343429175673 0.0 -0.13577112279745962 0.026526314555252308 0.13833814784638057 0.0
 0.14693961851812917 -0.04341101271963171 0.1532180391324643 0.0 -0.13387049766767825 0.025948148750904544 0.13636207892735763 0.0
 0.1451107036912243 -0.04257804577460283 0.15122832508411402 0.0 -0.13195034746509174 0.025380036486171535 0.13436904572183966 0.0
 0.14331743384530654 -0.04171546112280788 0.14926508815088782 0.0 -0.1300124325342129 0.024821781143871135 0.1323606944399186 0.0
 0.14155999242285464 -0.04082448800359947 0.14732912229262313 0.0 -0.1280584541135586 0.024273199953811223 0.1303386201628362 0.0
 0.1398385383213674 -0.03990631622092999 0.1454212187893548 0.0 -0.1260900574477713 0.02373412269526245 0.12830436924476124 0.0
 0.13815320717208732 -0.03896209974822222 0.14354216756313837 0.0 -0.12410883447675472 0.02320439178295544 0.12625944160020428 0.0
 0.13650411187242223 -0.03799295965678116 0.141692757548015 0.0 -0.12211632677030902 0.02268386144534443 0.12420529309954739 0.0
 0.13489134315947182 -0.03699998718461361 0.1398737770671399 0.0 -0.12011402848508505 0.02217239676055475 0.12214333799689314 0.0
 0.13331496994582964 -0.035984246783792376 0.1380860138763312 0.0 -0.11810338890805161 0.02166987304411719 0.12007495104856235 0.0
 0.13177504000527374 -0.03494677904032871 0.136330255386268 0.0 -0.11608581471624169 0.02117617474706617 0.11800146929276718 0.0
 0.1302715804137875 -0.033888603613255526 0.1346072885038632 0.0 -0.11406267263066648 0.020691194613884727 0.11592419429178813 0.0
 0.1288045977580669 -0.032810722178668324 0.1329178990712055 0.0 -0.11203529186355964 0.02021483270939025 0.11384439417214018 0.0
 0.12737407848304486 -0.031714121182784744 0.1312628711852717 0.0 -0.11000496665549463 0.01974699544259823 0.11176330577558306 0.0
 0.1259799893533472 -0.03059977356531325 0.1296429861570533 0.0 -0.10797295848998734 0.0192875944186321 0.109682136483286 0.0
 0.1246222780213549 -0.029468640472282336 0.12805902135545355 0.0 -0.10594049843357857 0.01883654556544507 0.10760206623106339 0.0
 0.12330087313618658 -0.028321673353876142 0.12651174845724658 0.0 -0.10390878961432665 0.018393768619211923 0.10552424973972334 0.0
 0.12201568465068095 -0.02715981613269695 0.1250019316376204 0.0 -0.10187900961349139 0.01795918664767133 0.1034498186797433 0.0
 0.12076660409776828 -0.025984007621660154 0.12353032549697905 0.0 -0.09985231282224002 0.017532725769240746 0.10137988384709205 0.0
 0.11955350491507993 -0.02479518317716796 0.12209767256696319 0.0 -0.09782983291007197 0.017114315205806436 0.09931553751642437 0.0
 0.11837624272840232 -0.02359427588362437 0.12070470039300955 0.0 -0.09581268522336207 0.01670388722266999 0.09725785571386376 0.0
 0.11723465569715663 -0.022382217833686064 0.11935211842102106 0.0 -0.09380196902704879 0.016301377031711715 0.09520790033648173 0.0
 0.11612856462770532 -0.021159941881542053 0.11804061446350306 0.0 -0.09179876987897764 0.015906722999368295 0.09316672146143239 0.0
 0.1150577730780431 -0.019928383870988192 0.11677085094058329 0.0 -0.08980416226376818 0.015519867136326969 0.09113535996432147 0.0
 0.114022067521254 -0.018688484415014875 0.11554346079095805 0.0 -0.08781921174660906 0.015140756050537477 0.08911484974782624 0.0
 0.11302121734550259 -0.017441190874137077 0.11435904297154388 0.0 -0.08584497727695531 0.014769341325699471 0.08710622002403724 0.0
 0.11205497486094802 -0.01618745942931032 0.11321815770389157 0.0 -0.08388251324417287 0.014405579399663975 0.08511049727265645 0.0
 0.11112307529812444 -0.014928257044219425 0.11212132144285013 0.0 -0.08193287152449492 0.014049431318814698 0.08312870717526817 3.318194819352021e-05
 0.11022523673525941 -0.013664563459559917 0.11106900156157126 0.0 -0.07999710359798945 0.0137008624605738 0.0811618766184655 9.54447484575521e-05
 0.10936116005223412 -0.012397373163427438 0.11006161087919637 0.0 -0.07807626263611685 0.013359842238238571 0.07921103566962447 0.00018125964226103263
 0.10853052884511477 -0.011127697299989275 0.10909950200894813 0.0 -0.07617140558765405 0.013026343914945514 0.07727721957336024 0.0002857933897175563
 0.10773300930349963 -0.009856565619463907 0.10818296159469261 0.0 -0.07428359523654986 0.01270034440015363 0.0753614707204556 0.00040480751630870676
 0.10696825004954093 -0.00858502840568165 0.10731220448479974 0.0 -0.07241390224627849 0.012381824185218517 0.07346484062929177 0.0005347349895840824
 0.10623588193161924 -0.00731415849748782 0.10648736790960381 0.0 -0.07056340722700224 0.012070767234203767 0.07158839194384854 0.0006736056320410716
 0.10553551778513356 -0.006045053317528491 0.1057085057305608 0.0 -0.06873320278701692 0.011767160851621581 0.06973320041321154 0.0008180942614192547
 0.10486675215979452 -0.004778836916436645 0.10497558283152167 0.0 -0.0669243955828266 0.011470995841311574 0.06790035691892973 0.0009652863525050041
 0.10422916102610313 -0.003516661986613544 0.10428846973531364 0.0 -0.06513810838736028 0.011182266417514207 0.06609096947780205 0.0011124772742144564
 0.10362230143841308 -0.002259711893887727 0.10364693750052012 1.0886830141807838e-05 -0.06337548213877608 0.010900970144382485 0.06430616522862365 0.0012573444537615625
 0.1030457111758999 -0.00100920275560376 0.10305065299137556 4.807756017988819e-05 -0.061637678043596926 0.010627107878889378 0.06254709247019931 0.001397792713132739
 0.10249890835001595 0.00023361448292252742 0.10249917457556232 0.00010620021825577713 -0.05992587966116474 0.010360683777166068 0.06081492268756765 0.0015321465564379069
 0.10198139096397353 0.001467451906543373 0.10199194830007338 0.00018080846468706912 -0.05824129502257982 0.010101705270416787 0.059110852601510895 0.0016591470727551922
 0.10149263644554422 0.002690982470168767 0.10152830462152988 0.0002672412538716588 -0.0565851587772619 0.009850183067936192 0.057436106242674534 0.0017773691564856142
 0.10103210114161565 0.0039028378349300215 0.10110745573030416 0.0003615083077155679 -0.0549587343463487 0.009606131292973557 0.05579193704622895 0.00188566484796519
 0.10059921978319548 0.005101606099713162 0.10072849351491513 0.00045988312372551265 -0.05336331609681137 0.009369567516061564 0.05417962993862402 0.0019829679979873234
 0.10019340490997176 0.006285829519063857 0.10039038818630142 0.0005591565409850671 -0.051800231555322956 0.009140512846473594 0.05260050346034366 0.002068420413798307
 0.09981404626458625 0.007454002158197146 0.10009198759083252 0.0006565959217193583 -0.050270843642970915 0.008918992008326927 0.05105591189099093 0.0021413542673360247
 0.09946051015473781 0.008604567496226364 0.09983201721911572 0.0007498965477421867 -0.048776552940785776 0.008705033441264028 0.04954724739073607 0.0022012704234781713
 0.09913213877858976 0.00973591597015209 0.09960908090428022 0.0008371326467584734 -0.047318799985781125 0.008498669424134986 0.048075942154835474 0.002247816927216038
 0.09882824951670277 0.010846382470724813 0.0994216622031482 0.0009167152243503424 -0.04589906760187028 0.00829993622483262 0.046643470583323306 0.0022807712384226827
 0.09854813418929073 0.011934243781357283 0.09926812643957433 0.0009873549432491042 -0.044518883271636826 0.008108874271838016 0.045251351468327455 0.0023000233116000387
 0.09829105827648887 0.01299771595403908 0.09914672338072507 0.0010480267839510008 -0.04317982154708001 0.00792552835007188 0.0439011501952451 0.0023055600678454015
 0.09805626010217876 0.014034951626425072 0.09905559051553943 0.0010979391727336829 -0.04188350650281811 0.007749947820980248 0.04259448095938631 0.0022974524862695196
 0.09784294998005826 0.015044037276480517 0.09899275689855454 0.0011365070649613418 -0.040631614236211845 0.007582186864470051 0.04133300900113704 0.0022758434980305856
 0.0976503093194278 0.016022990407288416 0.09895614751884788 0.001163326597294712 -0.03942587541558601 0.007422304743475495 0.040118452861374505 0.002240937398746582
 0.09747748969221202 0.016969756664554577 0.09894358815986762 0.001178154166879875 -0.038268077879703495 0.007270366090575657 0.03895258666248038 0.0021929908044181585
 0.09732361185877533 0.017882206879295818 0.09895281071354917 0.0011808873029783705 -0.03716006929133728 0.007126441215999863 0.03783724242254038 0.0021323048845285626
 0.09718776475126055 0.0187581340353925 0.09898145891951741 0.001171547697393771 -0.03610375984795437 0.006990606436610647 0.036774312413835074 0.0020592188129781243
 0.09706900441405657 0.019595250158444856 0.09902709450805959 0.0011502668981871677 -0.03510112505247609 0.006862944425557365 0.035765751580777015 0.0019741043900892716
 0.09696635289999583 0.020391183121374654 0.09908720373396337 0.0011172742249713542 -0.03415420854680518 0.006743544582283216 0.034813580036989894 0.0018773619274450482
 0.09687879712132437 0.02114347336324914 0.0991592043006455 0.0010728866916171478 -0.033265125011187 0.006632503422728849 0.03391988566700084 0.0017694174929519942
 0.09680528765409098 0.021849570517760316 0.09924045268740908 0.0010175009914628764 -0.03243606313245571 0.006529924989478101 0.033086826863585196 0.00165072160599236
 0.09674473749498531 0.022506829947481363 0.09932825190880216 0.0009515876490648267 -0.03166928864428277 0.006435921281777594 0.03231663543718831 0.0015217496212917136
 0.09669602076943344 0.023112509179809868 0.0994198597526143 0.0008756872359417584 -0.030967147442588706 0.006350612705354601 0.031611619738071625 0.0013830041589919817
 0.0966579713896874 0.02366376424083772 0.09951249756294724 0.0007904091759720281 -0.030332068779437293 0.006274128541985644 0.03097416803405498 0.0012350202001007009
 0.09662938166183153 0.024157645882726533 0.09960335965690674 0.0006964334075761296 -0.029766568538820145 0.00620660743863926 0.030406752185553283 0.0010783737479715153
 0.09660900084027838 0.024591095700374096 0.09968962348761212 0.0005945162493808127 -0.02927325259798552 0.006148197915818949 0.029911931654066515 0.0009136956339935424
 0.09659553362863058 0.024960942132368713 0.09976846069342435 0.00048550107037218296 -0.0288548202781727 0.006099058894357198 0.02949235786915797 0.0007416929870394796
 0.09658763862496324 0.02526389634196135 0.09983704920280777 0.00037033795271873234 -0.028514067889171397 0.006059360239241032 0.029150778962099288 0.0005631834424110594
 0.09658392670995722 0.02549654797193358 0.09989258659780263 0.0002501174289202918 -0.028253892372670713 0.006029283317820038 0.028890044851695943 0.0003791517357496191
 0.09658295937527829 0.025655360766694005 0.09993230497569781 0.00012613326021480934 -0.028077295050906313 0.0060090215675949535 0.028713112641709004 0.00019085148569956614
 0.09658324698862035 0.02573666805164639 0.09995348758930565 1.463023860841312e-98 -0.027987385489497155 0.0059987810637745975 0.02862305226192372 -2.539067797776141e-36

